Inference of Parameters for Back-shifted Fermi Gas Model using Feedback Neural Network

The back-shifted Fermi gas model is widely employed for calculating nuclear level density (NLD) as it can effectively reproduce experimental data by adjusting parameters. However, selecting parameters for nuclei lacking experimental data poses a challenge. In this study, the feedforward neural network (FNN) was utilized to learn the level density parameters at neutron separation energy $a(S_{n})$ and the energy shift $\varDelta$ for 289 nuclei. Simultaneously, parameters for nearly 3000 nuclei are provided through the FNN. Using these parameters, calculations were performed for neutron resonance spacing in $s$ and $p$ waves, cumulative number of levels, and NLD. The FNN results were also compared with the calculated outcomes of the parameters from fitting experimental data (local parameters) and those obtained from systematic studies (global parameters), as well as the experimental data. The results indicate that parameters from the FNN achieve performance comparable to local parameters in reproducing experimental data. Moreover, for extrapolated nuclei, parameters from the FNN still offer a robust description of experimental data.

==> Supplemental_Material_level-densities-bfm_.txt <==
The following data are the level density parameters at the neutron separation energy a(Sn) (in 1/MeV) and energy shift Δ (in MeV) of 289 nuclei obtained by FNN, which have experimental information about s-wave neutron resonance spacing and discrete levels. The errors are derived from twice the standard deviation of multiple training results obtained from FNN.

Z	N	   a(Sn)	          error	         Δ	          error

11	13	  2.87562 	0.41582 	-2.07518 	0.18658 
12	13	  3.08436 	0.31976 	-0.23147 	0.11964 
12	14	  2.99458 	0.58862 	 1.18009 	0.12824 
12	15	  3.50977 	0.42119 	-0.22916 	0.11880 
13	15	  3.48285 	0.31066 	-1.95154 	0.23594 
14	15	  3.55701 	0.47306 	-0.24909 	0.14004 
14	16	  2.83150 	0.60439 	 0.82443 	0.21826 
15	17	  3.81698 	0.46824 	-1.48008 	0.17708 
16	17	  3.69868 	0.42318 	-0.21877 	0.15208 
16	18	  3.74425 	0.45399 	 0.74760 	0.20882 
16	19	  4.63988 	0.53174 	-0.21057 	0.16616 
17	19	  4.22740 	0.39380 	-0.87261 	0.22306 
17	21	  5.28215 	0.62087 	-0.86917 	0.22198 
18	23	  5.62222 	0.65474 	-0.25987 	0.13234 
19	21	  5.04253 	0.34453 	-1.73602 	0.24394 
19	23	  5.33309 	0.33937 	-2.20619 	0.26138 
20	21	  5.27681 	0.46300 	 0.05177 	0.20628 
20	23	  5.58789 	0.41956 	-0.15613 	0.14092 
20	24	  5.52382 	0.62729 	 0.82915 	0.18946 
20	25	  5.76780 	0.42417 	-0.15043 	0.14038 
21	25	  5.48862 	0.28944 	-2.18064 	0.25756 
22	25	  5.37066 	0.32135 	-0.25548 	0.12940 
22	26	  5.37112 	0.36221 	 0.67704 	0.15776 
22	27	  5.41689 	0.32365 	-0.41027 	0.15458 
22	28	  5.31817 	0.39297 	 1.44238 	0.17672 
22	29	  6.13260 	0.59260 	-0.40079 	0.15444 
23	28	  5.21238 	0.35656 	-0.43285 	0.18244 
23	29	  5.96277 	0.35749 	-0.83345 	0.21446 
24	27	  5.28284 	0.40027 	-0.15112 	0.14414 
24	29	  6.00175 	0.38997 	-0.14279 	0.14260 
24	30	  5.41073 	0.36382 	 0.72415 	0.18584 
24	31	  7.62219 	0.57270 	-0.18025 	0.13388 
25	31	  6.89253 	0.44943 	-2.08525 	0.16748 
26	29	  5.72688 	0.33203 	-0.38953 	0.15226 
26	31	  6.59400 	0.37621 	-0.24075 	0.12578 
26	32	  6.10002 	0.44486 	 0.82281 	0.14582 
26	33	  7.65069 	0.45579 	-0.28766 	0.08392 
27	33	  7.22858 	0.33319 	-1.54241 	0.19082 
28	31	  6.50899 	0.39050 	-0.13083 	0.13334 
28	32	  6.41430 	0.55373 	 0.75576 	0.18810 
28	33	  7.11887 	0.40184 	-0.00037 	0.10414 
28	34	  6.68151 	0.62183 	 0.84060 	0.19146 
28	35	  7.68461 	0.41705 	 0.14975 	0.09242 
28	37	  8.29281 	0.65183 	 0.26113 	0.08644 
29	35	  7.88960 	0.41220 	-1.15888 	0.17688 
29	37	  8.59811 	0.48768 	-0.96735 	0.16910 
30	35	  8.28197 	0.42384 	-0.30500 	0.09024 
30	37	  8.91623 	0.50434 	-0.26340 	0.08276 
30	38	  8.78862 	0.61190 	 1.40162 	0.13578 
30	39	10.22719 	0.69424 	-0.20359 	0.07630 
30	41	  9.78303 	0.71605 	-0.26230 	0.08198 
31	39	  9.77435 	0.56886 	-1.15613 	0.15208 
31	41	  9.77766 	0.47817 	-1.28666 	0.18662 
32	39	10.29874 	0.51851 	-0.41842 	0.09194 
32	41	10.20858 	0.36428 	-0.40528 	0.08424 
32	42	  9.80251 	0.48463 	 1.04073 	0.11678 
32	43	10.10009 	0.37693 	-0.34317 	0.07354 
32	45	10.18873 	0.48271 	-0.21602 	0.09800 
33	43	10.51879 	0.37964 	-1.36783 	0.16824 
34	41	10.97385 	0.63882 	-0.33038 	0.07742 
34	43	10.90409 	0.40386 	-0.26111 	0.09940 
34	44	  9.78621 	0.74124 	 0.97952 	0.11776 
34	45	10.66316 	0.39102 	-0.22328 	0.10230 
34	47	10.63025 	0.43469 	-0.05940 	0.13068 
34	49	10.76624 	0.69479 	 0.27842 	0.10896 
35	45	10.68632 	0.34211 	-1.58947 	0.19060 
35	47	10.50712 	0.46570 	-0.76569 	0.10284 
36	43	11.12011 	0.62939 	-0.32059 	0.09956 
36	45	10.83927 	0.42857 	-0.28033 	0.12124 
36	48	  9.00132 	0.80773 	 1.21368 	0.12482 
36	49	10.31283 	0.55326 	 0.52272 	0.10712 
37	49	  9.71106 	0.47667 	-0.49302 	0.16182 
37	51	  9.89894 	0.40797 	-0.49195 	0.16116 
38	47	10.38046 	0.63585 	 0.27488 	0.13414 
38	49	  9.69340 	0.47966 	 0.69529 	0.14082 
38	50	  8.61784 	0.65181 	 1.98571 	0.18334 
38	51	  9.52920 	0.40454 	 0.69969 	0.13944 
39	51	  9.31459 	0.60883 	-0.51763 	0.18924 
40	51	10.22672 	0.43347 	 0.70373 	0.13716 
40	52	10.61319 	0.47510 	 1.33543 	0.12464 
40	53	11.18553 	0.55974 	 0.29077 	0.12822 
40	54	11.78112 	0.60839 	 1.15380 	0.15500 
40	55	12.31244 	0.84328 	-0.21610 	0.13444 
41	53	11.76521 	0.45092 	-0.54391 	0.13572 
42	51	10.87426 	0.52484 	 0.54261 	0.09828 
42	53	12.04845 	0.44193 	 0.11625 	0.11188 
42	54	11.77790 	0.54071 	 0.92723 	0.12324 
42	55	12.79702 	0.52802 	-0.26946 	0.11158 
42	56	12.88678 	0.43647 	 0.74037 	0.13158 
42	57	13.64672 	0.63135 	-0.31422 	0.09190 
42	59	14.06976 	0.74502 	-0.30449 	0.09642 
43	57	13.77797 	0.45561 	-1.28054 	0.15678 
44	56	12.66281 	0.47519 	 0.95889 	0.11318 
44	58	13.69226 	0.39686 	 0.98292 	0.10966 
44	59	14.49143 	0.45507 	-0.33624 	0.07316 
44	61	14.94772 	0.75441 	-0.36848 	0.07160 
45	59	13.94288 	0.39752 	-1.08596 	0.12760 
46	59	13.61223 	0.45102 	-0.42406 	0.07456 
46	60	14.02269 	0.43985 	 1.02612 	0.08816 
46	61	14.50656 	0.50823 	-0.43726 	0.08484 
46	62	14.29647 	0.57409 	 1.20923 	0.11808 
46	63	15.48816 	0.57838 	-0.43328 	0.11538 
46	65	16.26260 	0.98696 	-0.42190 	0.14460 
47	61	14.33703 	0.35070 	-1.07003 	0.12934 
47	63	15.38181 	0.49802 	-0.97379 	0.16660 
48	59	13.67162 	0.41174 	-0.28822 	0.07210 
48	61	14.25990 	0.39226 	-0.22723 	0.06770 
48	63	14.91642 	0.36983 	-0.16022 	0.07096 
48	64	14.75783 	0.62936 	 1.37455 	0.09896 
48	65	15.62141 	0.49768 	-0.09190 	0.08280 
48	66	15.06691 	0.52570 	 1.36930 	0.12946 
48	67	15.90506 	0.48536 	-0.09162 	0.08298 
48	69	15.55560 	0.39428 	-0.15926 	0.07142 
49	65	14.97048 	0.50598 	-0.71539 	0.19070 
49	67	15.34836 	0.41666 	-0.71459 	0.19096 
50	63	13.58589 	0.35550 	 0.38898 	0.09156 
50	65	14.53838 	0.39946 	 0.44209 	0.10084 
50	67	15.06801 	0.51418 	 0.44233 	0.10070 
50	68	13.90966 	0.52678 	 1.23079 	0.10114 
50	69	14.39802 	0.36332 	 0.38986 	0.09106 
50	70	13.85774 	0.72059 	 1.14876 	0.11466 
50	71	13.63744 	0.47576 	 0.32533 	0.08694 
50	75	12.78422 	0.50395 	 0.14314 	0.09208 
51	71	14.45502 	0.38758 	-0.79613 	0.17176 
51	73	14.14974 	0.39409 	-0.87008 	0.18080 
52	71	15.30620 	0.45894 	-0.23138 	0.06794 
52	72	15.49422 	0.68039 	 1.23000 	0.12590 
52	73	14.68924 	0.46677 	-0.29107 	0.07068 
52	74	14.46184 	0.54893 	 1.02978 	0.13050 
52	75	13.97280 	0.37898 	-0.32472 	0.07522 
52	77	13.39004 	0.53842 	-0.27910 	0.06352 
52	79	12.66067 	0.54999 	-0.12198 	0.12866 
53	75	14.35921 	0.45774 	-1.25887 	0.12472 
53	77	13.83920 	0.43750 	-1.52749 	0.12572 
54	75	14.80075 	0.43276 	-0.36049 	0.06260 
54	76	14.33555 	0.47935 	 0.85362 	0.09584 
54	77	14.32943 	0.38073 	-0.20173 	0.09472 
54	78	13.06847 	0.53464 	 0.78086 	0.15186 
54	79	13.83519 	0.33692 	-0.04394 	0.10998 
54	81	13.09591 	0.51928 	 0.14995 	0.14410 
54	83	13.21653 	0.71377 	 0.15737 	0.14568 
55	79	14.26818 	0.32478 	-1.22421 	0.17966 
56	75	16.06642 	0.50496 	-0.26278 	0.10064 
56	77	15.38882 	0.42320 	-0.19175 	0.08220 
56	79	14.75011 	0.34638 	 0.03700 	0.10544 
56	80	13.14181 	0.46695 	 0.88552 	0.12066 
56	81	14.05951 	0.38881 	 0.43621 	0.10790 
56	82	12.47444 	0.42366 	 1.52919 	0.14616 
56	83	14.06753 	0.51285 	 0.44213 	0.10912 
57	82	12.92889 	0.39572 	 0.50382 	0.15512 
57	83	14.46251 	0.45198 	-0.40512 	0.14536 
58	79	15.52238 	0.41219 	 0.19581 	0.09040 
58	83	14.70507 	0.48069 	 0.65662 	0.09478 
58	84	15.37047 	0.41454 	 1.12223 	0.08058 
58	85	15.51553 	0.71023 	 0.20914 	0.09122 
59	83	14.98025 	0.50316 	-0.44708 	0.14748 
60	83	15.12767 	0.57790 	 0.80348 	0.12050 
60	84	15.78213 	0.40555 	 1.26108 	0.11142 
60	85	16.60974 	0.55293 	 0.39108 	0.11414 
60	86	17.31923 	0.44861 	 1.09223 	0.11986 
60	87	18.34824 	0.50023 	-0.17055 	0.10322 
60	88	18.58030 	0.60078 	 0.72578 	0.10426 
60	89	18.75428 	0.48592 	-0.41347 	0.08264 
60	91	18.70665 	0.42964 	-0.37146 	0.08924 
61	87	19.02928 	0.56652 	-0.58612 	0.13532 
62	83	15.29465 	0.99164 	 0.90178 	0.16478 
62	86	17.77733 	0.51865 	 1.22098 	0.15728 
62	87	19.39395 	0.78312 	-0.04528 	0.14112 
62	88	19.07388 	0.56761 	 0.91770 	0.12660 
62	89	19.82786 	0.49542 	-0.42554 	0.10106 
62	90	19.00337 	0.53452 	 0.55381 	0.10772 
62	91	19.38602 	0.39345 	-0.50721 	0.08348 
62	93	18.87078 	0.39688 	-0.41116 	0.08888 
63	89	20.43934 	0.70844 	-0.83992 	0.16114 
63	90	19.03195 	0.60307 	-0.50971 	0.09820 
63	91	19.74124 	0.47774 	-1.07534 	0.19410 
63	92	18.70722 	0.52781 	-0.53160 	0.08726 
63	93	19.09126 	0.37009 	-0.80227 	0.12572 
64	89	20.45202 	0.74663 	-0.35409 	0.14640 
64	91	19.96646 	0.44142 	-0.57176 	0.09968 
64	92	18.64126 	0.67105 	 0.42481 	0.12818 
64	93	19.19860 	0.35826 	-0.54605 	0.09206 
64	94	18.40457 	0.51279 	 0.37074 	0.11656 
64	95	18.67189 	0.30228 	-0.43332 	0.08854 
64	97	18.26391 	0.34774 	-0.39413 	0.08414 
65	95	18.78496 	0.29198 	-0.68007 	0.13438 
66	91	20.30336 	0.90410 	-0.54453 	0.12900 
66	93	19.33108 	0.57240 	-0.64654 	0.11566 
66	95	18.68496 	0.44884 	-0.55592 	0.10324 
66	96	18.10071 	0.66141 	 0.26602 	0.12324 
66	97	18.40313 	0.34360 	-0.44634 	0.09164 
66	98	18.14568 	0.67341 	 0.22814 	0.17752 
66	99	17.96896 	0.65022 	-0.41104 	0.09196 
67	99	18.52980 	0.37743 	-0.54856 	0.10676 
68	95	19.34212 	0.45645 	-0.43567 	0.08914 
68	97	19.03021 	0.42165 	-0.39645 	0.08456 
68	99	18.71599 	0.38375 	-0.37447 	0.09674 
68	100	18.34784 	0.47628 	 0.36553 	0.20760 
68	101	18.32689 	0.41873 	-0.33525 	0.08936 
68	103	18.03059 	0.68269 	-0.30229 	0.06460 
69	101	18.48699 	0.41053 	-0.53961 	0.12818 
69	102	18.46422 	0.37836 	-0.30183 	0.05378 
70	99	19.01544 	0.49731 	-0.33198 	0.07278 
70	100	18.94740 	0.85639 	 0.43493 	0.10040 
70	101	18.65689 	0.36855 	-0.30185 	0.04782 
70	102	18.81088 	0.44149 	 0.49100 	0.08260 
70	103	18.42224 	0.44994 	-0.25581 	0.05168 
70	104	18.65606 	0.40444 	 0.53573 	0.09750 
70	105	18.63322 	0.56124 	-0.25558 	0.05144 
70	107	18.99469 	0.56702 	-0.30101 	0.04734 
71	105	19.00255 	0.36447 	-0.62942 	0.13832 
71	106	19.16841 	0.30919 	-0.25488 	0.05074 
72	103	19.24913 	0.39724 	-0.22382 	0.07212 
72	105	19.47419 	0.41818 	-0.22359 	0.07208 
72	106	19.49752 	0.53685 	 0.52013 	0.08300 
72	107	19.51201 	0.31343 	-0.26075 	0.05304 
72	108	19.77949 	0.45123 	 0.48203 	0.05940 
72	109	19.84221 	0.44259 	-0.30575 	0.05064 
73	108	19.92636 	0.56888 	-0.27734 	0.05430 
73	109	19.92900 	0.34987 	-0.65475 	0.09456 
73	110	20.19992 	0.45865 	-0.31499 	0.05538 
74	107	19.88539 	0.40450 	-0.30545 	0.08382 
74	109	20.00155 	0.30450 	-0.30870 	0.05378 
74	110	20.28209 	0.55015 	 0.50514 	0.06190 
74	111	20.36686 	0.37503 	-0.33340 	0.05766 
74	113	20.97827 	0.54571 	-0.35237 	0.06606 
75	111	20.16292 	0.32055 	-0.77961 	0.14506 
75	113	20.53253 	0.33344 	-0.71405 	0.07510 
76	111	20.16934 	0.42212 	-0.41110 	0.08600 
76	112	20.59844 	0.57433 	 0.65043 	0.09544 
76	113	20.21333 	0.39103 	-0.40754 	0.05948 
76	114	20.48526 	0.49809 	 0.53850 	0.08924 
76	115	20.33394 	0.45498 	-0.40118 	0.06962 
76	117	20.22550 	0.61656 	-0.35486 	0.08884 
77	115	19.61738 	0.55467 	-0.86227 	0.10522 
77	116	19.36562 	0.50435 	-0.43596 	0.07148 
77	117	18.80450 	0.47564 	-0.85782 	0.10276 
78	115	19.25787 	0.85320 	-0.47924 	0.09004 
78	117	17.98651 	0.62322 	-0.46165 	0.07736 
78	118	17.83044 	0.51915 	 0.56328 	0.11980 
78	119	16.84513 	0.53729 	-0.37253 	0.07784 
78	121	16.08523 	0.44323 	-0.17089 	0.11680 
79	119	16.43536 	0.53148 	-1.00981 	0.12888 
80	119	16.31268 	0.88860 	-0.34918 	0.08548 
80	120	15.57302 	0.77854 	 0.38770 	0.17654 
80	121	15.00314 	0.59477 	-0.26708 	0.08054 
80	122	14.08677 	0.65053 	 0.20383 	0.15240 
81	123	12.83713 	0.56289 	-1.17184 	0.18876 
81	125	11.12350 	0.87863 	-0.81518 	0.10456 
82	123	12.22525 	0.60454 	 0.17132 	0.15820 
82	125	10.60883 	0.51865 	 0.90834 	0.15390 
82	126	10.39707 	0.71543 	 2.28463 	0.02380 
82	127	  9.67260 	0.88919 	 0.91864 	0.15472 
83	127	10.84693 	0.60683 	-0.78795 	0.10730 
88	139	26.33732 	0.55780 	-0.42217 	0.06716 
90	139	26.09639 	0.72006 	-0.36483 	0.08088 
90	140	23.80544 	0.68036 	 0.35670 	0.12416 
90	141	26.46588 	0.53230 	-0.34865 	0.06396 
90	143	27.65370 	0.46020 	-0.32506 	0.05548 
91	142	24.54398 	0.76392 	-0.32961 	0.06320 
92	141	26.01924 	0.65307 	-0.34561 	0.08096 
92	142	24.75026 	0.80589 	 0.33252 	0.12302 
92	143	26.50156 	0.53432 	-0.31972 	0.05964 
92	144	25.01471 	0.77210 	 0.34726 	0.08228 
92	145	27.13254 	0.46664 	-0.27577 	0.05250 
92	146	26.11294 	0.73319 	 0.38550 	0.09048 
92	147	28.62048 	0.48441 	-0.23839 	0.06838 
93	144	25.24088 	0.84241 	-0.31543 	0.05546 
93	145	26.46606 	0.50086 	-0.52670 	0.11388 
93	146	26.07860 	0.50763 	-0.26927 	0.04978 
94	145	26.07646 	0.53875 	-0.31408 	0.05326 
94	146	25.59345 	0.57715 	 0.35091 	0.07808 
94	147	26.43759 	0.54845 	-0.26951 	0.04872 
94	148	26.23864 	0.48236 	 0.39828 	0.06812 
94	149	27.42686 	0.52336 	-0.21488 	0.05746 
94	151	29.23808 	0.63531 	-0.17278 	0.09120 
95	147	25.91581 	0.50600 	-0.49492 	0.13350 
95	148	25.95618 	0.41184 	-0.27321 	0.05122 
95	149	26.35582 	0.58520 	-0.50821 	0.11400 
96	147	25.56128 	0.59522 	-0.31464 	0.06182 
96	148	25.37980 	0.88291 	 0.34051 	0.09270 
96	149	25.76444 	0.57711 	-0.27814 	0.05670 
96	150	25.90582 	0.42776 	 0.42450 	0.07716 
96	151	26.40589 	0.69539 	-0.22388 	0.05242 
96	152	26.38012 	0.66438 	 0.46658 	0.09966 
96	153	27.93707 	0.55957 	-0.16759 	0.07738 
97	153	26.61417 	0.66903 	-0.50040 	0.11872 
98	152	25.45345 	0.58146 	 0.42769 	0.09402 
98	153	25.75819 	0.96430 	-0.24210 	0.07014 
					

The following data presents the level density parameter at the neutron separation energy a(Sn) and energy shift Δ for 2882 nuclei extrapolated using FNN, with errors provided by twice the standard deviation.

Z	N	   a(Sn)	          error	       Δ 	          error

1	2	  2.10141 	1.29982 	-0.61881 	0.26608 
2	2	  4.94696 	2.59096 	 2.59280 	0.49032 
3	1	  3.18347 	1.20270 	-1.91221 	0.26346 
3	2	  4.98658 	2.74132 	-0.60983 	0.26378 
3	3	  2.35671 	1.15956 	-1.90670 	0.26034 
3	4	  2.42818 	1.10036 	-0.40019 	0.18010 
3	6	  2.32717 	1.93542 	-0.39259 	0.17972 
4	2	  5.44410 	3.64912 	 1.48329 	0.21996 
4	3	  2.72834 	1.04374 	-0.58135 	0.17920 
4	4	  4.46987 	2.33238 	 0.74101 	0.20408 
4	6	  2.04532 	0.93590 	 0.73875 	0.20282 
4	8	  2.56957 	2.54128 	 1.47801 	0.21446 
5	2	  5.42470 	3.83690 	-0.62430 	0.20618 
5	3	  2.82929 	1.12202 	-0.95469 	0.21226 
5	4	  4.16144 	2.25996 	-0.36614 	0.18686 
5	5	  1.38500 	0.80792 	-2.29649 	0.14466 
5	6	  2.45698 	0.91004 	-0.35896 	0.18546 
5	7	  2.48047 	2.76708 	-0.94745 	0.21068 
5	8	  2.95261 	1.23508 	-0.59613 	0.20222 
5	14	  8.40582 	8.28920 	-0.29645 	0.14962 
6	3	  3.70377 	1.31280 	-0.57558 	0.17522 
6	4	  4.95676 	2.77170 	 0.73659 	0.19860 
6	5	  3.37188 	1.14882 	-0.30027 	0.17156 
6	6	  4.63024 	2.22300 	 0.73432 	0.19714 
6	7	  2.89285 	1.16184 	-0.55661 	0.17322 
6	8	  2.82071 	0.94348 	 1.47545 	0.20980 
6	10	  3.05274 	1.66594 	 0.72976 	0.19486 
6	12	  2.45480 	2.09090 	 0.99686 	0.17304 
6	13	  5.81993 	7.42092 	-0.26808 	0.15108 
6	14	  3.80634 	3.37300 	 1.25613 	0.17506 
6	16	  5.47003 	8.58040 	 0.98729 	0.17366 
7	5	  4.25788 	1.53212 	-2.36101 	0.21550 
7	6	  5.10489 	2.44234 	-0.38866 	0.17254 
7	7	  3.61422 	0.93800 	-1.87302 	0.24564 
7	8	  3.66509 	1.01798 	-0.55768 	0.25856 
7	9	  2.73243 	3.55704 	-1.86728 	0.24264 
7	10	  3.29479 	0.94960 	-0.37346 	0.17180 
7	11	  2.94445 	3.62742 	-2.34017 	0.21148 
7	12	  2.64242 	1.36326 	-0.22329 	0.15258 
7	13	  3.93110 	4.27054 	-1.74420 	0.23324 
7	14	  2.56164 	1.81554 	-0.11889 	0.13824 
7	15	  4.79065 	5.20984 	-1.73811 	0.23190 
7	16	  3.34279 	3.27092 	-0.21610 	0.15178 
8	4	  5.64703 	3.09680 	 1.27770 	0.36084 
8	5	  4.86849 	1.93380 	-0.21790 	0.16176 
8	6	  5.63733 	2.97300 	 1.27416 	0.35954 
8	7	  4.41927 	1.26848 	-0.09590 	0.23694 
8	8	  4.76214 	1.63870 	 2.58260 	0.45790 
8	9	  3.47881 	1.82844 	-0.08470 	0.23618 
8	10	  3.88139 	0.86828 	 1.26703 	0.35726 
8	11	  3.27256 	2.44316 	-0.20090 	0.16062 
8	12	  3.38689 	1.15198 	 0.93279 	0.15728 
8	13	  2.82692 	2.54146 	-0.00723 	0.12128 
8	14	  2.46589 	1.62058 	 1.01364 	0.24590 
8	15	  3.43808 	3.53934 	-0.00459 	0.12106 
8	16	  3.31757 	2.32384 	 0.92349 	0.15794 
9	5	  4.88895 	2.06890 	-2.34493 	0.21448 
9	6	  5.58711 	3.03646 	-0.38668 	0.16936 
9	7	  4.34795 	1.21200 	-1.86143 	0.24172 
9	8	  4.80050 	1.65324 	-0.54838 	0.25670 
9	9	  3.66891 	0.79648 	-1.85563 	0.23856 
9	10	  3.86519 	0.82654 	-0.37147 	0.16852 
9	11	  3.37995 	0.84486 	-2.32388 	0.21002 
9	12	  3.23072 	0.92898 	-0.22577 	0.14882 
9	13	  2.70328 	1.53194 	-1.72973 	0.22902 
9	14	  2.51441 	1.27938 	-0.12241 	0.13514 
9	15	  3.37706 	2.49238 	-1.72364 	0.22762 
9	16	  3.52818 	2.06030 	-0.21860 	0.14794 
10	6	  5.57903 	3.23770 	 0.72524 	0.18732 
10	7	  4.40113 	1.39956 	-0.54501 	0.16600 
10	8	  5.01366 	2.07060 	 1.47023 	0.20214 
10	9	  3.74468 	0.79364 	-0.53552 	0.16502 
10	10	  4.70821 	1.69124 	 0.72065 	0.18424 
10	11	  3.12717 	0.68304 	-0.28564 	0.16186 
10	12	  3.30741 	0.80548 	 0.97413 	0.16606 
10	13	  2.88737 	1.23084 	-0.27514 	0.14398 
10	14	  2.78304 	0.92132 	 1.22977 	0.16704 
10	15	  3.44489 	2.13558 	-0.27299 	0.14328 
10	16	  3.46542 	0.86642 	 0.96447 	0.16580 
10	18	  4.70009 	1.97272 	 0.71132 	0.18080 
10	20	  4.73385 	2.33154 	 1.45962 	0.19378 
10	22	  3.82754 	4.26358 	 0.70659 	0.18048 
10	24	  4.28224 	5.82320 	 0.94493 	0.16746 
11	7	  4.55676 	1.84054 	-0.92646 	0.20310 
11	8	  4.98619 	2.27172 	-0.57257 	0.19016 
11	9	  3.92107 	1.06376 	-0.92281 	0.20228 
11	10	  4.50592 	1.72200 	-0.33403 	0.17014 
11	11	  3.12302 	0.64100 	-2.24420 	0.13894 
11	12	  3.36199 	0.86734 	-0.23273 	0.16854 
11	14	  2.93108 	0.64118 	-0.30734 	0.14014 
11	15	  3.38924 	0.86872 	-2.06328 	0.18626 
11	16	  3.37404 	0.48188 	-0.22621 	0.16676 
11	17	  4.04545 	2.89852 	-2.22723 	0.13878 
11	18	  4.76288 	1.57716 	-0.30538 	0.16478 
11	19	  2.75725 	4.39138 	-0.90445 	0.19964 
11	20	  5.30914 	1.47152 	-0.51651 	0.18346 
11	22	  4.23390 	3.53126 	-0.29108 	0.16238 
11	24	  3.34651 	5.12104 	-0.21320 	0.16356 
12	8	  5.13747 	2.78270 	 1.45488 	0.25292 
12	9	  3.68550 	1.14926 	-0.27145 	0.19112 
12	10	  4.66486 	2.25272 	 0.73672 	0.22822 
12	11	  3.15329 	0.85602 	-0.23340 	0.17534 
12	12	  3.98398 	1.68652 	 0.93817 	0.17732 
12	16	  3.04648 	0.48094 	 0.93483 	0.17390 
12	17	  3.75855 	3.11692 	-0.21890 	0.17152 
12	18	  4.20367 	0.56364 	 0.73097 	0.22208 
12	20	  4.98504 	0.89616 	 1.43897 	0.24164 
12	22	  5.24088 	1.51696 	 0.72807 	0.21978 
13	9	  3.87721 	1.70446 	 1.42814 	0.23622 
13	10	  4.40801 	2.31506 	-0.58680 	0.17574 
13	11	  3.16297 	1.25830 	-0.14607 	0.19378 
13	12	  3.67619 	1.87980 	-1.50300 	0.18302 
13	13	  2.63896 	0.66242 	-0.21939 	0.17032 
13	14	  3.04984 	1.05808 	-1.96699 	0.20718 
13	16	  2.90845 	0.47014 	-0.22786 	0.16162 
13	17	  4.32457 	1.16398 	-0.21293 	0.16814 
13	18	  4.12416 	0.55570 	-1.49253 	0.18198 
13	19	  4.70122 	2.01404 	-0.12096 	0.18706 
13	20	  5.39091 	1.15242 	-0.57641 	0.17456 
13	22	  5.23879 	1.26504 	-0.57432 	0.17446 
13	26	  2.82174 	4.19066 	-0.09595 	0.18086 
14	9	  3.72490 	2.01090 	 0.07187 	0.18962 
14	10	  4.46843 	2.79212 	 1.03443 	0.21438 
14	11	  2.76656 	1.44358 	-0.15832 	0.18630 
14	12	  3.83129 	2.47462 	 0.79199 	0.25638 
14	13	  2.53088 	1.24852 	-0.24615 	0.16286 
14	14	  3.35459 	2.39588 	 1.01081 	0.19106 
14	17	  4.33295 	0.90258 	-0.14553 	0.18266 
14	18	  3.49766 	0.70550 	 1.02690 	0.20830 
14	19	  4.15732 	1.97586 	 0.10855 	0.17854 
14	20	  4.68022 	1.07102 	 1.72320 	0.22662 
14	22	  5.17115 	1.02314 	 0.11581 	0.17646 
14	24	  5.02105 	1.47798 	 0.78659 	0.24404 
14	26	  4.92603 	1.98914 	 1.71272 	0.21936 
14	28	  5.03834 	1.81978 	 0.14463 	0.16868 
14	30	  2.23483 	4.33278 	 1.01534 	0.20174 
15	10	  4.99118 	2.82464 	-0.14148 	0.18988 
15	11	  4.00124 	1.77686 	-1.49628 	0.17966 
15	12	  4.52320 	2.46062 	-0.21968 	0.16684 
15	13	  3.26047 	1.51068 	-1.95370 	0.20420 
15	14	  4.08181 	2.41110 	-0.23017 	0.15878 
15	15	  3.12903 	0.63342 	-1.94783 	0.20298 
15	16	  3.03187 	0.93598 	-0.21321 	0.16460 
15	18	  3.27802 	0.63178 	-0.11637 	0.18304 
15	19	  5.30189 	0.84768 	-0.57227 	0.17272 
15	20	  4.21000 	0.99222 	-0.11800 	0.22022 
15	21	  3.90272 	3.07198 	-0.57017 	0.17260 
15	22	  5.09527 	0.59766 	-0.10386 	0.17982 
15	23	  4.14196 	3.23112 	-1.47518 	0.17792 
15	24	  5.24956 	0.79192 	-0.20024 	0.16038 
15	25	  3.91000 	3.56462 	-1.47164 	0.17806 
16	11	  4.70932 	1.93120 	-0.23094 	0.16844 
16	12	  5.25717 	2.74236 	 0.93363 	0.16768 
16	13	  4.00461 	1.49780 	-0.22326 	0.16154 
16	14	  4.79587 	2.45270 	 1.16467 	0.11572 
16	15	  3.69603 	1.06090 	-0.22117 	0.16064 
16	16	  4.17241 	1.26398 	 0.93025 	0.16346 
16	20	  4.00648 	0.70798 	 1.42951 	0.23278 
16	21	  6.24380 	1.57524 	-0.20621 	0.17038 
16	22	  4.34034 	0.35064 	 0.72427 	0.21304 
16	23	  5.63349 	2.00732 	-0.20193 	0.16058 
16	24	  4.79740 	0.48748 	 0.92335 	0.15722 
16	25	  5.77431 	2.13420 	-0.19710 	0.15936 
16	26	  5.49243 	0.46876 	 0.72137 	0.21080 
16	27	  3.88587 	3.97814 	-0.18102 	0.16546 
16	28	  6.76331 	1.08658 	 1.41865 	0.22662 
16	29	  2.72152 	4.81350 	-0.17266 	0.16394 
16	30	  6.56288 	2.00020 	 0.71844 	0.20914 
16	32	  5.01791 	3.64400 	 0.91626 	0.15418 
16	33	  9.47388 	8.16100 	-0.20240 	0.15362 
17	12	  5.66448 	2.82144 	-0.23787 	0.15948 
17	13	  4.92625 	1.77706 	-2.02268 	0.17706 
17	14	  5.29065 	2.42698 	-0.31819 	0.13140 
17	15	  4.43822 	1.16760 	-2.01583 	0.17570 
17	16	  4.80769 	1.28788 	-0.23137 	0.15754 
17	17	  4.16501 	0.45242 	-2.18954 	0.13540 
17	18	  4.44491 	0.56866 	-0.29480 	0.15348 
17	20	  4.33468 	0.45464 	-0.49320 	0.17312 
17	22	  4.51617 	0.30636 	-0.28050 	0.15084 
17	23	  5.65403 	0.65730 	-2.17196 	0.13504 
17	24	  4.93838 	0.49860 	-0.21840 	0.15400 
17	25	  5.96079 	0.75540 	-2.16604 	0.13526 
17	26	  5.06038 	0.31284 	-0.26621 	0.14840 
17	27	  7.05125 	1.30628 	-0.86804 	0.19226 
17	28	  5.92778 	0.80938 	-0.45614 	0.16986 
17	29	  7.08615 	1.94210 	-0.86430 	0.19226 
17	30	  7.01213 	1.82954 	-0.25195 	0.14620 
17	31	  5.57406 	3.64718 	-2.14816 	0.13686 
17	33	  6.96655 	5.93248 	-1.95386 	0.16868 
17	35	15.26701 	7.59728 	-1.56745 	0.20132 
18	12	  6.04602 	3.05920 	 0.92727 	0.15786 
18	13	  5.46758 	2.01898 	-0.28921 	0.13108 
18	14	  5.80143 	2.71218 	 1.17576 	0.15548 
18	15	  4.99523 	1.24060 	-0.28707 	0.13022 
18	16	  5.37062 	1.54384 	 0.91745 	0.15560 
18	17	  4.82048 	0.62328 	-0.27213 	0.14692 
18	18	  5.24207 	1.12388 	 0.69211 	0.16354 
18	19	  4.59816 	0.34680 	-0.46454 	0.15032 
18	20	  4.81312 	0.56914 	 1.44896 	0.18268 
18	21	  5.07665 	0.45064 	-0.45504 	0.14974 
18	22	  4.77716 	0.31562 	 0.68732 	0.16162 
18	24	  4.88859 	0.45630 	 0.89758 	0.15336 
18	25	  6.04083 	0.73764 	-0.25166 	0.14390 
18	26	  5.00162 	0.28386 	 0.68248 	0.16076 
18	27	  6.30993 	0.95868 	-0.42653 	0.14856 
18	29	  7.20837 	1.75164 	-0.41703 	0.14834 
18	30	  6.82150 	1.03412 	 0.67760 	0.16094 
18	31	  6.40095 	3.27262 	-0.23637 	0.14210 
18	32	  6.77609 	1.80606 	 0.87746 	0.15422 
18	33	  8.00653 	5.22100 	-0.26795 	0.12396 
18	34	  7.58587 	2.82304 	 1.12113 	0.15310 
18	36	10.61921 	3.30774 	 1.33921 	0.17096 
19	13	  5.86719 	2.34800 	-1.65763 	0.21174 
19	14	  6.08000 	2.86770 	-0.14009 	0.12108 
19	15	  5.51458 	1.60012 	-1.65157 	0.20992 
19	16	  5.73229 	1.77990 	-0.23111 	0.13102 
19	17	  5.35574 	0.99314 	-2.21731 	0.20216 
19	18	  5.53676 	1.20334 	-0.33090 	0.15502 
19	19	  5.15249 	0.68210 	-1.76304 	0.20648 
19	20	  5.22327 	0.92854 	-0.43161 	0.24824 
19	22	  5.15665 	0.40368 	-0.31568 	0.15450 
19	24	  5.23409 	0.38784 	-0.21697 	0.12898 
19	25     5.58251 	0.35066 	-2.18707 	0.19534 
19	26	  5.33535 	0.31788 	-0.30046 	0.15426 
19	27     5.51863 	0.47836 	-1.73745 	0.19520 
19	2	  5.17767 	0.70038 	-0.38531 	0.24794 
19	29	  6.44727 	1.29762 	-1.73095 	0.19284 
19	30	  6.52341 	0.94248 	-0.28525 	0.15424 
19	31	  7.07840 	1.74410 	-2.16405 	0.19128 
19	32 	  6.83323 	1.41392 	-0.20292 	0.12762 
19	33 	  7.17890 	3.12914 	-1.59714 	0.19686 
19	34	  7.43820 	2.48216 	-0.12454 	0.11702 
19	35	13.49256 	6.27642 	-1.21233 	0.18506 
19	36	10.33621 	3.36842 	-0.03349 	0.10078 
19	37	16.81816 	6.85444 	-1.00755 	0.17658 
19	38	14.10717 	5.10418 	 0.05321 	0.09014 
19	39	18.33530 	7.19214 	-0.89027 	0.18206 
19	40	16.18047 	6.13094 	 0.05368 	0.08990 
20	14	  6.35622 	3.18634 	 0.94373 	0.22752 
20	15	  5.83580 	1.85178 	-0.01807 	0.10778 
20	16	  6.08068 	2.18326 	 0.84705 	0.14454 
20	17	  5.64566 	1.19002 	-0.18111 	0.14422 
20	18	  5.89785 	1.56338 	 1.19729 	0.35300 
20	19	  5.51053 	1.03030 	 0.02870 	0.21272 
20	20	  5.71049 	1.46216 	 2.55759 	0.39318 
20	22	  5.51165 	0.70736 	 1.18983 	0.35056 
20	26	  5.60413 	0.57574 	 1.18232 	0.34856 
20	27	  5.63600 	0.62774 	 0.07424 	0.20906 
20	28	  5.40767 	1.00976 	 2.55067 	0.38046 
20	29	  6.08473 	1.22034 	 0.08565 	0.20826 
20	30	  6.22793 	0.68448 	 1.17476 	0.34700 
20	31	  6.82472 	1.44188 	-0.14159 	0.14216 
20	32	  6.56428 	0.87394 	 0.80863 	0.14644 
20	33	  6.58539 	2.76456 	 0.00496 	0.10594 
20	34	  6.75704 	2.07414 	 0.89942 	0.22412 
20	35	10.89874 	5.90784 	 0.15799 	0.07866 
20	36	  9.19785 	3.24074 	 1.06843 	0.23600 
20	37	14.85360 	6.98554 	 0.26903 	0.07632 
20	38	11.31718 	3.78348 	 1.20201 	0.20372 
20	39	17.12628 	7.47184 	 0.35006 	0.08814 
20	40	11.78518 	4.10736 	 1.19899 	0.20274 
20	41	16.96333 	8.09742 	 0.27022 	0.07610 
21	15	  5.88853 	2.02178 	-1.63722 	0.20718 
21	17	  5.68106 	1.31604 	-2.19974 	0.20250 
21	18	  5.92116 	1.66984 	-0.32882 	0.15348 
21	19	  5.53503 	0.99466 	-1.74981 	0.20410 
21	20	  5.70674 	1.33384 	-0.42175 	0.24740 
21	21	  5.29782 	0.60138 	-1.74341 	0.20082 
21	22	  5.43005 	0.59284 	-0.31360 	0.15288 
21	23	  5.37997 	0.33506 	-2.17693 	0.19680 
21	24	  5.44810 	0.45504 	-0.21950 	0.12594 
21	26	  5.48142 	0.40220 	-0.29837 	0.15254 
21	27	  5.47488 	0.36966 	-1.72396 	0.19202 
21	28	  5.33496 	0.73598 	-0.37537 	0.24696 
21	29	  6.07189 	0.74546 	-1.71741 	0.18946 
21	30	  6.12930 	0.49744 	-0.28316 	0.15246 
21	31	  7.04407 	0.97052 	-2.14608 	0.19050 
21	32	  6.71111 	0.58350 	-0.20547 	0.12440 
21	33	  7.18688 	2.32230 	-1.58286 	0.19338 
21	34	  7.18149 	1.69720 	-0.12813 	0.11424 
21	35	  8.98184 	2.76440 	-1.20339 	0.18154 
21	36	  8.44523 	1.77358 	-0.03688 	0.09838 
21	37	12.51702 	4.19554 	-1.00173 	0.17356 
21	38	10.89907 	2.54676 	 0.05027 	0.08784 
21	39	15.74395 	5.62414 	-0.88616 	0.17936 
21	40	11.77397 	3.05102 	 0.05074 	0.08758 
21	41	15.71322 	5.94194 	-0.99694 	0.17196 
22	16	  6.14615 	2.52984 	 0.89328 	0.15366 
22	17	  5.65482 	1.43138 	-0.27311 	0.14192 
22	18	  5.99369 	1.98392 	 0.68207 	0.15922 
22	19	  5.45282 	0.95312 	-0.45275 	0.14722 
22	20	  5.77394 	1.46356 	 1.44346 	0.18154 
22	21	  5.22194 	0.50300 	-0.44325 	0.14660 
22	22	  5.74596 	1.27366 	 0.67725 	0.15646 
22	23	  5.22207 	0.28220 	-0.25777 	0.13934 
22	24	  5.43895 	0.63958 	 0.87327 	0.14926 
22	30	  5.80809 	0.31466 	 0.66748 	0.15408 
22	31	  7.31957 	0.82724 	-0.23739 	0.13652 
22	32	  6.72319 	0.49556 	 0.85301 	0.14800 
22	33	  7.34192 	1.92546 	-0.27502 	0.11752 
22	34	  7.13955 	0.87952 	 1.09308 	0.14606 
22	35	  8.97685 	2.49924 	-0.28470 	0.11060 
22	36	  8.43201 	1.37196 	 1.31555 	0.16280 
22	37	10.97933 	2.37372 	-0.24393 	0.09836 
22	38	10.25008 	1.53982 	 1.44285 	0.16182 
22	39	14.37560 	4.13716 	-0.18523 	0.09308 
22	40	10.83937 	1.72186 	 1.43916 	0.16134 
22	41	14.46005 	4.73380 	-0.24293 	0.09742 
22	42	  9.72271 	1.82624 	 1.30141 	0.16268 
22	43	13.16599 	5.09548 	-0.28104 	0.10870 
23	17	  5.65607 	1.71856 	-2.15056 	0.13620 
23	18	  5.95301 	2.15376 	-0.28424 	0.14442 
23	19	  5.45267 	1.18664 	-0.86116 	0.18962 
23	20	  5.77057 	1.64566 	-0.47009 	0.16522 
23	21	  5.24180 	0.74096 	-0.85740 	0.18896 
23	22	  5.56696 	1.22940 	-0.26993 	0.14154 
23	23	  5.20931 	0.61706 	-2.13259 	0.13414 
23	24	  5.23118 	0.67688 	-0.22361 	0.14568 
23	25	  5.12683 	0.33018 	-2.12656 	0.13378 
23	26	  5.17117 	0.32342 	-0.25564 	0.13886 
23	27	  5.22262 	0.23008 	-0.84608 	0.18768 
23	30	  5.65686 	0.26512 	-0.24137 	0.13644 
23	31	  7.33443 	0.57606 	-2.10831 	0.13368 
23	32	  6.89246 	0.54472 	-0.21072 	0.14230 
23	33	  7.59865 	1.04220 	-1.90572 	0.15798 
23	34	  7.43157 	0.49162 	-0.31611 	0.11506 
23	35	  8.39249 	1.73646 	-1.53045 	0.18672 
23	36	  8.30174 	0.95708 	-0.36995 	0.10470 
23	37	10.35078 	1.97644 	-1.32502 	0.17886 
23	38	  9.75413 	1.18636 	-0.36656 	0.09636 
23	39	12.64087 	2.44984 	-1.18994 	0.15510 
23	40	10.43945 	1.37052 	-0.36624 	0.09588 
23	43	  9.88094 	3.36930 	-1.50964 	0.18402 
24	18	  5.95106 	2.44862 	 0.71911 	0.20838 
24	19	  5.42008 	1.46082 	-0.18622 	0.15534 
24	20	  5.78120 	1.95058 	 1.40976 	0.21938 
24	21 	  5.05478 	0.80570 	-0.17784 	0.15350 
24	22	  5.63570 	1.68214 	 0.71626 	0.20466 
24	23	  4.94756 	0.67908 	-0.19691 	0.14770 
24	24	  5.42900 	1.41224 	 0.91314 	0.13918 
24	25	  5.00919 	0.45220 	-0.19207 	0.14632 
24	26	  5.08111 	0.58150 	 0.71339 	0.20148 
24	28	  5.16752 	0.62498 	 1.39886 	0.21170 
24	32	  6.75251 	0.55320 	 0.90591 	0.13290 
24	33	  7.95257 	0.91748 	-0.21129 	0.14224 
24	34	  7.69340 	0.55070 	 1.08980 	0.10184 
24	35	  8.77391 	1.62406 	-0.32359 	0.11494 
24	36	  8.16236 	0.47294 	 1.10448 	0.12462 
24	37	10.00308 	2.06270 	-0.38446 	0.10424 
24	38	  9.12557 	0.76192 	 1.21598 	0.14144 
24	39	11.58273 	2.18190 	-0.39857 	0.10098 
24	40	  9.99549 	1.12712 	 1.21119 	0.14054 
24	41	10.39975 	2.83500 	-0.38367 	0.10294 
24	42	  9.61719 	1.09818 	 1.08934 	0.12338 
24	43	  8.87371 	3.59806 	-0.32011 	0.11258 
24	44	  9.04473 	1.39514 	 1.06919 	0.10412 
24	45	  6.98754 	4.11744 	-0.19881 	0.13836 
24	46	  8.68690 	1.86696 	 0.89278 	0.13110 
25	19	  5.82642 	1.60040 	-0.85382 	0.18902 
25	20	  6.10851 	2.05664 	-0.46244 	0.16320 
25	21	  5.57781 	1.05846 	-0.85005 	0.18830 
25	22	  5.94813 	1.67372 	-0.26642 	0.13902 
25	23	  5.54657 	0.91426 	-2.11920 	0.13482 
25	24	  5.77986 	1.29858 	-0.22535 	0.14322 
25	25	  5.43030 	0.58206 	-2.11312 	0.13426 
25	26	  5.52794 	0.67796 	-0.25212 	0.13628 
25	27	  5.33726 	0.24148 	-0.83868 	0.18676 
25	28	  5.42473 	0.44844 	-0.42557 	0.15996 
25	29	  5.58305 	0.27516 	-0.83488 	0.18646 
25	30	  5.52571 	0.28858 	-0.23785 	0.13378 
25	32	  6.50239 	0.44712 	-0.21246 	0.13970 
25	33	  7.73591 	0.51712 	-1.88965 	0.15538 
25	34	  7.53882 	0.54614 	-0.31972 	0.11240 
25	35	  8.09156 	0.82404 	-1.51818 	0.18226 
25	36	  7.94250 	0.49370 	-0.37375 	0.10236 
25	37	  9.57024 	1.19888 	-1.31617 	0.17368 
25	38	  8.95885 	0.69290 	-0.37002 	0.09456 
25	39	11.68258 	1.48044 	-1.18321 	0.15036 
25	40	  9.45770 	0.77312 	-0.36970 	0.09406 
25	41	10.65551 	1.67612 	-1.30884 	0.17146 
25	42	  9.34820 	1.08382 	-0.37206 	0.10048 
25	43	  9.49549 	2.11386 	-1.49740 	0.17924 
25	44	  8.88615 	1.41750 	-0.31327 	0.10906 
25	45	  8.44480 	2.56758 	-1.84799 	0.15294 
25	47	  7.63986 	3.33888 	-2.04477 	0.13924 
26	20	  6.34509 	2.14750 	 1.43784 	0.18354 
26	21	  5.93270 	1.23912 	-0.43143 	0.14526 
26	22	  6.24062 	1.78326 	 0.66690 	0.15460 
26	23     5.84213 	0.89620 	-0.25877 	0.13508 
26	24	  6.17898 	1.54260 	 0.84856 	0.14740 
26	25	  5.80959 	0.68694 	-0.25367 	0.13422 
26	26	  6.08025 	1.20336 	 0.66200 	0.15200 
26	27 	  5.61186 	0.33072 	-0.40292 	0.14392 
26	28	  5.76586 	0.73510 	 1.43089 	0.17818 
26	30	  5.80019 	0.34948 	 0.65707 	0.15048 
26	34	  7.10385 	0.48576 	 1.06464 	0.14082 
26	35	  8.02649 	0.91024 	-0.29260 	0.10542 
26	36	  7.76280 	0.46538 	 1.29154 	0.15590 
26	37	  9.55278 	1.17140 	-0.25114 	0.09364 
26	38	  8.52063 	0.66864 	 1.42439 	0.15452 
26	39	11.43915 	1.49786 	-0.19156 	0.08856 
26	40	  8.93243 	0.65416 	 1.42069 	0.15394 
26	41	10.90800 	1.67908 	-0.25015 	0.09258 
26	42	  8.72606 	0.62762 	 1.27730 	0.15520 
26	43	  9.76882 	2.09198 	-0.28896 	0.10328 
26	44	  8.74579 	0.82748 	 1.03636 	0.14160 
26	45	  8.79686 	2.57088 	-0.26945 	0.10812 
26	46	  9.13674 	0.90060 	 0.79193 	0.14566 
26	47	  8.62953 	2.76214 	-0.19790 	0.12798 
26	48	  9.45330 	1.11458 	 0.63433 	0.15728 
26	49	  7.60342 	3.04062 	-0.29881 	0.14642 
26	50	  8.76314 	1.51448 	 1.41135 	0.18418 
27	21	  6.16516 	1.37782 	-1.70225 	0.19616 
27	22	  6.44935 	1.87966 	-0.30726 	0.15008 
27	23	  6.16053 	1.17278 	-2.12278 	0.19900 
27	24	  6.35604 	1.57468 	-0.22706 	0.11800 
27	25	  6.14852 	1.00714 	-2.11495 	0.19680 
27	26	  6.28032 	1.26452 	-0.29201 	0.14948 
27	27	  6.00151 	0.81240 	-1.68226 	0.18552 
27	28	  6.00308 	1.04620 	-0.34522 	0.24540 
27	29	  5.89723 	0.50518 	-1.67551 	0.18230 
27	30	  6.04344 	0.47856 	-0.27678 	0.14914 
27	31	  6.41200 	0.37620 	-2.09130 	0.19078 
27	32	  6.28922 	0.38022 	-0.21309 	0.11594 
27	34	  6.87900 	0.50940 	-0.13888 	0.10666 
27	35	  7.86379 	0.53912 	-1.17681 	0.17250 
27	36	  7.74771 	0.57538 	-0.04706 	0.09186 
27	37	  8.56655 	0.76266 	-0.98445 	0.16590 
27	38	  8.48586 	0.69008 	 0.04139 	0.08162 
27	39	10.07584 	1.33112 	-0.87394 	0.17254 
27	40	  8.79233 	0.70948 	 0.04186 	0.08128 
27	41	  9.82447 	1.42114 	-0.97970 	0.16448 
27	42	  8.63836 	0.48334 	-0.04480 	0.09078 
27	43	  9.11468 	1.57976 	-1.16210 	0.16840 
27	44	  8.76723 	0.86648 	-0.13131 	0.10530 
27	45	  8.94774 	1.95328 	-1.50447 	0.17762 
27	47	  9.21457 	1.94204 	-2.02706 	0.17966 
27	48	  8.75637 	1.19818 	-0.20832 	0.15068 
27	49	  8.48503 	1.95514 	-1.60613 	0.16222 
27	50	  7.73835 	1.62094 	-0.21662 	0.24788 
27	51	  6.03231 	4.56324 	-1.59900 	0.16162 
28	21	  6.36772 	1.60448 	 0.07892 	0.20136 
28	22	  6.60686 	1.99070 	 1.15148 	0.35724 
28	23	  6.35993 	1.34750 	-0.16203 	0.13646 
28	24	  6.58902 	1.88240 	 0.77528 	0.14676 
28	25	  6.33004 	1.13608 	-0.15638 	0.13596 
28	26	  6.52786 	1.57588 	 1.14389 	0.35424 
28	27	  6.21368 	1.10504 	 0.11323 	0.19768 
28	28	  6.37010 	1.56664 	 2.53762 	0.35050 
28	29	  6.07027 	0.78404 	 0.12468 	0.19656 
28	30	  6.26015 	0.75998 	 1.13626 	0.35168 
28	36	  7.44652 	1.03562 	 1.02897 	0.22630 
28	38	  8.04778 	1.25532 	 1.17098 	0.19044 
28	39	  9.43133 	1.24390 	 0.34202 	0.08532 
28	40	  8.29687 	1.05326 	 1.16793 	0.18934 
28	41	  9.32180 	1.46804 	 0.26063 	0.07284 
28	42	  8.29841 	0.71238 	 1.01763 	0.22496 
28	43	  8.61917 	1.60744 	 0.15178 	0.07360 
28	44	  8.35740 	0.63182 	 0.82799 	0.21696 
28	45	  8.50151 	1.98012 	 0.01023 	0.09932 
28	46	  8.28904 	0.77580 	 0.72125 	0.15304 
28	47	  8.58292 	2.25984 	-0.09429 	0.13350 
28	48	  7.97689 	1.12140 	 1.10143 	0.34562 
28	49	  7.05800 	2.46622 	 0.23928 	0.18792 
28	50	  7.13765 	1.40740 	 2.51630 	0.31778 
28	51	  3.71075 	6.23628 	 0.25073 	0.18734 
28	52	  8.11431 	2.63340 	 1.09359 	0.34554 
28	53	  8.15377 	6.80006 	-0.07739 	0.13384 
28	54	  8.55946 	3.23084 	 0.70132 	0.16092 
29	24	  6.57339 	1.86254 	-0.22957 	0.11578 
29	25	  6.34539 	1.20880 	-2.09656 	0.19824 
29	26	  6.54819 	1.63708 	-0.28985 	0.14918 
29	27	  6.24710 	1.04944 	-1.66793 	0.18444 
29	28	  6.35352 	1.39144 	-0.33506 	0.24534 
29	29	  6.09583 	0.70850 	-1.66113 	0.18100 
29	30	  6.21854 	0.64834 	-0.27462 	0.14872 
29	31	  6.33631 	0.40142 	-2.07276 	0.19176 
29	32	  6.37491 	0.46758 	-0.21562 	0.11354 
29	33	  6.97514 	0.47592 	-1.52613 	0.18240 
29	34	  6.77968 	0.67274 	-0.14247 	0.10440 
29	36	  7.76825 	0.79150 	-0.05046 	0.08996 
29	38	  8.64254 	0.80860 	 0.03842 	0.07982 
29	39	  9.58314 	1.01518 	-0.86991 	0.17068 
29	40	  8.92126 	0.66984 	 0.03888 	0.07946 
29	41	  9.49569 	0.98266 	-0.97401 	0.16248 
29	42	  8.80750 	0.41976 	-0.04821 	0.08878 
29	43	  9.16323 	1.14356 	-1.15337 	0.16594 
29	44	  8.71479 	0.43550 	-0.13491 	0.10290 
29	45	  9.24472 	1.25024 	-1.49041 	0.17484 
29	46	  8.74699 	0.65376 	-0.19136 	0.11142 
29	47	  9.46803 	1.31562 	-2.00817 	0.17926 
29	48	  8.40852 	1.03978 	-0.20612 	0.14988 
29	49	  8.72641 	1.52324 	-1.59115 	0.15834 
29	50	  7.54745 	1.31886 	-0.20634 	0.24750 
29	51	  7.88957 	2.80860 	-1.58396 	0.15746 
29	53	  8.83916 	3.83138 	-1.98356 	0.17676 
29	55	12.24594 	4.77432 	-1.46085 	0.17096 
30	25	  6.31289 	1.24868 	-0.25466 	0.13094 
30	26	  6.56007 	1.77616 	 0.65134 	0.15278 
30	27	  6.20134 	0.99252 	-0.39110 	0.14438 
30	28	  6.41842 	1.46688 	 1.42524 	0.18238 
30	29	  6.06822 	0.62438 	-0.38160 	0.14412 
30	30	  6.30643 	0.94486 	 0.64638 	0.15040 
30	31	  6.26700 	0.39420 	-0.23940 	0.12840 
30	32	  6.31382 	0.59216 	 0.80297 	0.14212 
30	33	  7.14825 	0.52760 	-0.28903 	0.10636 
30	34	  6.76438 	0.83764 	 1.03584 	0.13762 
30	36	  7.89052 	0.94838 	 1.26722 	0.15042 
30	40	  9.14226 	0.64304 	 1.40200 	0.14776 
30	42	  8.96786 	0.45882 	 1.25288 	0.14910 
30	43	  9.40349 	0.91402 	-0.29682 	0.09836 
30	44	  8.77837 	0.47546 	 1.00739 	0.13632 
30	45	  9.48463 	1.22546 	-0.27646 	0.10238 
30	46	  8.37967 	0.51704 	 0.76656 	0.13982 
30	47	  9.90965 	1.15214 	-0.19891 	0.12380 
30	48	  8.35207 	0.76176 	 0.62353 	0.15336 
30	49	  9.80957 	1.28598 	-0.28707 	0.14672 
30	50	  7.83931 	1.13878 	 1.40590 	0.18564 
30	51	  9.05226 	2.15482 	-0.27768 	0.14750 
30	53	  8.66883 	3.66706 	-0.18379 	0.12294 
30	54	  9.87985 	1.94334 	 0.74546 	0.14312 
30	55	12.34102 	4.98842 	-0.26600 	0.10016 
30	56	10.53168 	2.33376 	 0.97281 	0.14028 
31	26	  6.52698 	1.90720 	-0.24156 	0.13052 
31	27	  6.20388 	1.18318 	-0.81626 	0.18598 
31	28	  6.40293 	1.56328 	-0.40297 	0.15598 
31	29	  6.04290 	0.74322 	-0.81242 	0.18544 
31	30	  6.25606 	1.07134 	-0.22729 	0.12784 
31	31	  6.11803 	0.62026 	-2.05330 	0.13630 
31	32	  6.25019 	0.69690 	-0.21768 	0.13294 
31	33	  7.01047 	0.59262 	-1.84141 	0.15074 
31	34	  7.01726 	0.88204 	-0.33050 	0.10514 
31	35	  8.53645 	0.55140 	-1.48152 	0.17030 
31	36	  8.41531 	0.87032 	-0.38511 	0.09610 
31	37	  9.03614 	0.56580 	-1.28966 	0.15920 
31	38	  9.16114 	0.79758 	-0.38034 	0.08986 
31	40	  9.36985 	0.69602 	-0.38002 	0.08930 
31	42	  9.40124 	0.55160 	-0.38344 	0.09400 
31	43	  9.63450 	0.45140 	-1.46084 	0.16620 
31	44	  9.25331 	0.56988 	-0.32408 	0.10136 
31	45	  9.84664 	0.57556 	-1.79972 	0.14544 
31	46	  8.99893 	0.52968 	-0.19521 	0.12750 
31	47	10.04426 	0.60362 	-2.00243 	0.13718 
31	48	  8.91833 	0.56762 	-0.16329 	0.11908 
31	49	10.37466 	0.92240 	-0.77364 	0.18612 
31	50	  8.47682 	1.01072 	-0.30337 	0.15382 
31	51	10.10286 	1.49766 	-0.76974 	0.18680 
31	52	10.66587 	0.99184 	-0.14914 	0.11796 
31	53	  9.17558 	2.65572 	-1.98301 	0.14042 
31	54	  9.97763 	1.85438 	-0.18240 	0.12520 
31	55	  9.60264 	3.58428 	-1.76505 	0.14498 
31	57	14.33487 	4.67090 	-1.42489 	0.16150 
32	27	  6.15085 	1.36656 	-0.12511 	0.13578 
32	28	  6.41039 	1.82174 	 1.37805 	0.20374 
32	29	  5.95514 	0.86892         -0.11685 	0.13422 
32	30	  6.20278 	1.28406 	 0.70199 	0.19642 
32	31	  6.01138 	0.73926 	-0.17237 	0.13198 
32	32	  6.24879 	1.24258 	 0.89427 	0.12160 
32	33	  7.49409 	0.61526 	-0.22013 	0.13280 
32	34	  6.95967 	1.24512 	 1.05377 	0.09918 
32	35	  9.08485 	0.67874 	-0.33693 	0.10610 
32	36	  8.63916 	1.14274 	 1.05563 	0.11846 
32	37	  9.50408 	0.49772 	-0.39836 	0.09600 
32	38	  9.57631 	0.96504 	 1.16774 	0.12666 
32	40	  9.76139 	0.84962 	 1.16290 	0.12510 
32	44	  9.44036 	0.64662 	 1.03291 	0.09562 
32	46	  8.88857 	0.56798 	 0.88087 	0.11380 
32	47	10.42729 	0.62974 	-0.13349 	0.12186 
32	48	  8.56361 	0.45828 	 0.68887 	0.18832 
32	49	10.80219 	0.91080 	-0.03533 	0.12338 
32	50	  8.69335 	0.82874 	 1.34718 	0.18968 
32	51	10.14770 	1.49470 	-0.02730 	0.12280 
32	52	10.94090 	0.72230 	 0.68590 	0.18834 
32	53	  8.80123 	2.76688 	-0.11890 	0.11876 
32	55	  8.91987 	3.43060 	-0.19722 	0.12572 
32	56	10.68168 	1.53408 	 1.00760 	0.09938 
32	57	12.93685 	4.71124 	-0.32738 	0.09994 
32	58	11.71824 	1.73678 	 0.99943 	0.11146 
33	28	  6.34457 	2.02254 	-0.01856 	0.18086 
33	29	  5.91069 	1.16750 	-0.52257 	0.16400 
33	30	  6.12684 	1.52334 	-0.03774 	0.14342 
33	31	  5.93824 	1.07370 	-1.39650 	0.15640 
33	32	  6.13010 	1.43676 	-0.18901 	0.12776 
33	33	  6.62423 	1.22456 	-1.77282 	0.17402 
33	34	  7.50636 	1.11984 	-0.23658 	0.12960 
33	35	  9.23449 	0.83854 	-1.39564 	0.18512 
33	36	  9.20526 	1.11554 	-0.32981 	0.10570 
33	37	  9.91908 	0.59924 	-1.18640 	0.18068 
33	38	  9.98289 	0.98492 	-0.37806 	0.09374 
33	39	10.37589 	0.73628 	-1.13860 	0.19278 
33	40	10.16193 	0.86076 	-0.37774 	0.09298 
33	41	10.50570 	0.45586 	-1.17807 	0.17690 
33	42	10.25626 	0.73028 	-0.32785 	0.10414 
33	44	  9.81710 	0.70132 	-0.22940 	0.12654 
33	45	10.41895 	0.38952 	-1.73692 	0.16908 
33	46	  9.30774 	0.63406 	-0.16583 	0.11986 
33	47	10.41107 	0.59284 	-1.36642 	0.15568 
33	48	  9.01387 	0.50280 	 0.01813 	0.13090 
33	49	10.84467 	0.78284 	-0.49995 	0.16566 
33	50	  9.06776 	0.66626 	 0.06486 	0.16720 
33	51	10.48358 	1.22838 	-0.49765 	0.16612 
33	52	11.08959 	0.77818 	 0.03047 	0.12874 
33	53	  9.64165 	2.02720 	-1.35497 	0.15786 
33	57	10.34139 	2.83042 	-1.33752 	0.17178 
33	59	13.46795 	4.05452 	-1.14119 	0.16218 
34	30	  6.07032 	1.85788 	 0.98151 	0.16908 
34	31	  5.89868 	1.31184 	-0.09391 	0.14588 
34	32	  6.07925 	1.82862 	 0.78137 	0.19390 
34	33	  6.93344 	1.23196 	-0.23343 	0.12132 
34	34	  6.74735 	1.99268 	 0.98888 	0.13944 
34	35	  9.55668 	0.88346 	-0.25901 	0.12460 
34	36	  9.12181 	1.50234 	 1.04867 	0.12798 
34	37	10.33247 	0.70056 	-0.32289 	0.10524 
34	38	10.25876 	1.26520 	 0.93300 	0.12664 
34	39	10.99568 	0.96958 	-0.35257 	0.09010 
34	40	10.47773 	1.11716 	 0.92875 	0.12518 
34	42	10.40483 	0.95138 	 1.03907 	0.12672 
34	46	  9.10533 	0.67038 	 0.77568 	0.17916 
34	48	  8.93726 	0.55162 	 0.96317 	0.15710 
34	50	  8.85039 	0.70070 	 1.63432 	0.15192 
34	51	10.24585 	1.16260 	 0.28731 	0.10874 
34	52	11.10386 	0.66042 	 0.95901 	0.15576 
34	53	  9.40110 	2.05392 	-0.04553 	0.13276 
34	54	11.13794 	0.85172 	 0.77243 	0.17376 
34	55	  9.21209 	2.45440 	-0.20744 	0.11196 
34	56	11.69125 	0.88704 	 0.97415 	0.13598 
34	57	10.18703 	2.52188 	-0.24734 	0.12012 
34	58	12.17694 	1.15960 	 1.01329 	0.13098 
34	59	11.77163 	3.53964 	-0.31696 	0.10270 
34	60	12.38928 	1.45132 	 0.88623 	0.11736 
34	61	15.93351 	4.76986 	-0.34921 	0.08396 
35	31	  5.89253 	1.67084 	-0.79091 	0.14024 
35	32	  5.99947 	2.08854 	-0.19449 	0.14290 
35	33	  6.72354 	1.65702 	-1.61057 	0.21586 
35	34	  6.95635 	2.03288 	-0.28104 	0.11480 
35	35	  8.72820 	1.39138 	-1.37727 	0.19832 
35	36	  9.49770 	1.41346 	-0.28253 	0.11804 
35	37	10.37577 	1.02190 	-1.05633 	0.20674 
35	38	10.42359 	1.37594 	-0.32033 	0.10474 
35	39	10.92671 	1.26484 	-0.92812 	0.21518 
35	40	10.65228 	1.24544 	-0.31986 	0.10448 
35	41	11.04559 	0.86660 	-1.04897 	0.20310 
35	42	10.57914 	0.98672 	-0.28008 	0.11678 
35	43	11.01370 	0.42226 	-1.35767 	0.19306 
35	44	  9.98587 	0.80616 	-0.27230 	0.11092 
35	46	  9.38807 	0.65538 	-0.17277 	0.13636 
35	48	  9.23556 	0.57640 	 0.24985 	0.10418 
35	49	10.54457 	0.64276 	-0.47832 	0.12850 
35	50	  9.18512 	0.61746 	 0.35932 	0.19530 
35	51	10.29908 	0.86096 	-0.47677 	0.12854 
35	52	11.04357 	0.59366 	 0.26079 	0.10242 
35	53	10.32060 	1.28328 	-0.76496 	0.13450 
35	54	11.18269 	0.83654 	-0.16016 	0.13314 
35	57	10.37539 	2.29746 	-1.32399 	0.18764 
35	58	12.61111 	0.88232 	-0.27348 	0.11456 
35	59	10.79560 	2.62290 	-1.01668 	0.18878 
35	60	12.41190 	1.37182 	-0.31520 	0.10356 
35	61	12.37726 	3.40334 	-0.89566 	0.19068 
35	63	15.82397 	4.31822 	-0.88736 	0.18054 
36	32	  5.96971 	2.49200 	 0.93496 	0.16928 
36	33	  6.94616 	1.79646 	-0.29464 	0.13354 
36	34	  6.72733 	2.53826 	 0.73210 	0.20920 
36	35	  8.86748 	1.48334 	-0.32222 	0.10882 
36	36	  8.70980 	2.14694 	 0.88993 	0.16244 
36	37	10.45442 	1.14914 	-0.30462 	0.11054 
36	38	10.35394 	1.76212 	 0.92719 	0.15646 
36	39	11.09838 	1.48764 	-0.32190 	0.10380 
36	40	10.62837 	1.55560 	 0.92472 	0.15596 
36	41	11.27065 	1.01500 	-0.30330 	0.10982 
36	42	10.38412 	1.24274 	 0.88678 	0.15934 
36	44	  9.82937 	1.02824 	 0.72850 	0.19872 
36	46	  9.30007 	0.78226 	 0.92584 	0.15674 
36	47	10.66547 	0.45376 	 0.09578 	0.11686 
36	50	  8.92219 	0.61922 	 1.85551 	0.14538 
36	51	10.04905 	0.66674 	 0.53210 	0.10612 
36	52	10.87943 	0.47880 	 1.20362 	0.11290 
36	53	10.03157 	1.33962 	 0.10847 	0.11380 
36	54	11.48821 	0.54232 	 0.92055 	0.15224 
36	55	10.42056 	1.90566 	-0.26947 	0.12648 
36	56	12.24172 	0.69708 	 0.72433 	0.18976 
36	57	10.58617 	2.30616 	-0.30717 	0.10258 
36	58	12.87402 	0.74600 	 0.87841 	0.15844 
36	59	10.72016 	2.71250 	-0.29731 	0.10770 
36	60	13.01393 	1.09794 	 0.90000 	0.15842 
36	61	12.03129 	3.41328 	-0.31733 	0.10338 
36	62	12.76355 	1.42722 	 0.77321 	0.13294 
36	63	13.90233 	3.81386 	-0.31866 	0.07710 
36	64	12.07324 	2.11930 	 0.73394 	0.13742 
36	65	17.01569 	4.42680 	-0.29312 	0.08098 
37	35	  8.68925 	1.79154 	-1.43396 	0.18798 
37	36	  8.78713 	2.24090 	-0.35468 	0.10388 
37	37	  9.85025 	1.84274 	-1.06298 	0.19814 
37	38	10.30099 	1.80678 	-0.32425 	0.10314 
37	39	10.82407 	1.73676 	-0.84572 	0.20702 
37	40	10.59354 	1.62816 	-0.32370 	0.10280 
37	41	11.02242 	1.14362 	-1.05577 	0.19460 
37	42	10.39972 	1.29672 	-0.35143 	0.10206 
37	43	10.95080 	0.78828 	-1.41648 	0.18038 
37	44	10.06452 	1.14234 	-0.36991 	0.11818 
37	45	10.79641 	0.61356 	-1.13448 	0.17664 
37	46	  9.60752 	0.90614 	-0.07817 	0.13470 
37	47	10.32160 	0.47638 	-0.57180 	0.13918 
37	48	  9.26191 	0.63484 	 0.46477 	0.11094 
37	50	  9.05454 	0.59168 	 0.55858 	0.22296 
37	52	10.69019 	0.41284 	 0.47447 	0.11038 
37	53	10.56357 	0.85728 	-0.56658 	0.14022 
37	54	11.46514 	0.65942 	-0.06557 	0.13126 
37	55	11.45292 	1.29920 	-1.12003 	0.17094 
37	56	12.26184 	0.87420 	-0.35933 	0.11558 
37	57	11.25961 	2.05662 	-1.38609 	0.17128 
37	58	12.68605 	1.01682 	-0.34263 	0.09846 
37	59	11.08831 	2.24424 	-1.02417 	0.18208 
37	60	12.92512 	1.17832 	-0.31815 	0.10060 
37	61	11.55592 	1.96940 	-0.81925 	0.18910 
37	62	12.52243 	1.56048 	-0.32218 	0.10238 
37	63	11.54719 	2.51712 	-0.74404 	0.19644 
37	64	11.88885 	2.04162 	-0.31294 	0.07632 
37	65	13.83446 	3.45276 	-0.73428 	0.18894 
37	66	11.98601 	2.51764 	-0.28280 	0.07894 
37	67	15.44571 	4.01186 	-0.73232 	0.18662 
38	36	  8.46312 	2.70676 	 0.62293 	0.20376 
38	37	  9.77337 	1.95014 	-0.37911 	0.10018 
38	38	  9.89540 	2.43716 	 0.72398 	0.17398 
38	39	10.74212 	1.85594 	-0.34120 	0.09690 
38	40	10.34201 	1.90168 	 0.72305 	0.17274 
38	41	10.97685 	1.31028 	-0.37733 	0.09906 
38	42	10.14712 	1.65442 	 0.62074 	0.19748 
38	43	11.10313 	1.01370 	-0.43730 	0.10736 
38	44	  9.73064 	1.56784 	 0.75129 	0.16358 
38	45	10.92323 	0.83644 	-0.23201 	0.14068 
38	46	  9.36634 	1.26718 	 1.15587 	0.18646 
38	48	  8.94456 	0.88288 	 1.34820 	0.12468 
38	52	10.45374 	0.44620 	 1.34406 	0.12232 
38	53	10.41406 	1.03430 	 0.28977 	0.12226 
38	54	11.56562 	0.64272 	 1.14922 	0.18128 
38	55	11.76016 	1.41810 	-0.22032 	0.13766 
38	56	12.42305 	0.86018 	 0.74492 	0.15152 
38	57	11.70717 	2.07334 	-0.42756 	0.10462 
38	58	12.71528 	1.18732 	 0.61509 	0.18492 
38	59	11.24524 	2.30078 	-0.36921 	0.09530 
38	60	13.03663 	1.16768 	 0.71396 	0.16764 
38	61	11.72933 	1.89380 	-0.33599 	0.09438 
38	62	12.79522 	1.47730 	 0.74504 	0.17572 
38	63	11.43346 	2.22482 	-0.32864 	0.10142 
38	64	12.24027 	1.81674 	 0.66202 	0.14172 
38	65	12.29620 	2.69052 	-0.31077 	0.07900 
38	66	11.78248 	2.25572 	 0.64598 	0.14654 
38	67	14.31327 	3.59942 	-0.31048 	0.07898 
38	68	11.91259 	2.00764 	 0.65640 	0.14054 
38	69	14.25902 	4.17880 	-0.32760 	0.10174 
39	37	  9.58257 	2.27080 	-1.15849 	0.16906 
39	38	  9.66663 	2.72546 	-0.39704 	0.09774 
39	39	10.21935 	2.22144 	-0.85216 	0.18292 
39	40	10.18318 	2.09516 	-0.39629 	0.09722 
39	41	10.65809 	1.59120 	-1.15107 	0.16450 
39	42	10.22696 	1.77656 	-0.48542 	0.10016 
39	43	10.82072 	1.35782 	-1.34604 	0.21916 
39	44	10.00005 	1.69092 	-0.35735 	0.13416 
39	45	10.74194 	1.16750 	-0.69664 	0.14376 
39	46	  9.47112 	1.50546 	 0.06694 	0.14416 
39	47	10.05182 	0.80506 	-0.54344 	0.17102 
39	48	  8.84186 	1.15122 	 0.64237 	0.14560 
39	49	  9.31237 	0.71962 	-0.53309 	0.17238 
39	50	  8.58064 	0.84166 	 0.69018 	0.25830 
39	52	10.21701 	0.61214 	 0.65073 	0.14520 
39	53	10.64538 	0.93414 	-0.53945 	0.17208 
39	54	11.50969 	0.80862 	 0.08030 	0.14164 
39	55	12.13682 	1.32256 	-0.68611 	0.14240 
39	56	12.48245 	1.15806 	-0.34680 	0.13152 
39	57	12.50203 	1.76738 	-1.32148 	0.20826 
39	58	12.66600 	1.51896 	-0.47634 	0.09682 
39	59	11.73072 	2.18050 	-1.11832 	0.14818 
39	60	12.88248 	1.32722 	-0.38873 	0.09324 
39	61	12.14140 	1.74890 	-0.82474 	0.16670 
39	62	12.79864 	1.50656 	-0.35109 	0.09004 
39	63	11.71705 	1.95062 	-0.70227 	0.18670 
39	64	12.48141 	1.72818 	-0.33595 	0.10170 
39	65	11.70946 	2.17866 	-0.65714 	0.19364 
39	67	12.27719 	2.42288 	-0.65580 	0.19194 
39	68	12.01695 	1.89712 	-0.33530 	0.10178 
39	69	12.38951 	2.88312 	-0.69752 	0.18292 
39	70	12.12459 	1.99150 	-0.34941 	0.08974 
40	38	  9.93492 	2.82452 	 0.72366 	0.17196 
40	39	10.70079 	2.14326 	-0.34289 	0.09550 
40	40	10.34628 	2.50010 	 0.72273 	0.17070 
40	41	11.17206 	1.32034 	-0.37885 	0.09700 
40	42	10.14479 	1.94308 	 0.62080 	0.19340 
40	43	11.08841 	1.09968 	-0.43846 	0.10558 
40	44	  9.61545 	1.76314 	 0.75019 	0.15916 
40	45	10.92429 	0.92110 	-0.23178 	0.13900 
40	46	  9.22525 	1.40926 	 1.15299 	0.18230 
40	47	10.39361 	0.59416 	 0.28071 	0.12164 
40	48	  8.90168 	0.98492 	 1.34435 	0.12174 
40	49	  9.71698 	0.57030 	 0.70448 	0.12438 
40	50	  8.63405 	0.84640 	 1.98309 	0.18952 
40	56	12.73466 	0.68390 	 0.74384 	0.14652 
40	57	12.80404 	1.26254 	-0.42870 	0.10272 
40	58	13.19313 	0.94526 	 0.61521 	0.18044 
40	59	12.20174 	1.74584 	-0.37072 	0.09326 
40	60	13.67746 	1.01094 	 0.71365 	0.16540 
40	61	12.64236 	1.51028 	-0.33767 	0.09308 
40	62	13.81400 	1.18996 	 0.74202 	0.17570 
40	63	12.03979 	1.86210 	-0.33038 	0.10024 
40	64	13.51279 	1.31072 	 0.65607 	0.13956 
40	65	11.86545 	2.21674 	-0.31258 	0.07740 
40	66	12.78778 	1.71600 	 0.63868 	0.14300 
40	67	12.53010 	2.46522 	-0.31229 	0.07734 
40	68	12.87654 	1.60668 	 0.65043 	0.13828 
40	69	12.89011 	2.81140 	-0.32934 	0.10058 
40	70	12.93651 	1.55322 	 0.73446 	0.17822 
40	71	12.95431 	3.77600 	-0.33527 	0.09290 
40	72	12.86724 	1.71842 	 0.70837 	0.16892 
40	73	12.37876 	4.85932 	-0.36431 	0.09196 
41	39	11.16332 	2.16542 	-0.83459 	0.19994 
41	40	10.80576 	2.34076 	-0.32728 	0.10024 
41	41	10.97960 	1.70582 	-1.03965 	0.18992 
41	42	10.56516 	1.73958 	-0.35448 	0.09766 
41	43	10.91328 	1.20836 	-1.39712 	0.17504 
41	44	  9.92785 	1.50618 	-0.37161 	0.11448 
41	45	10.55792 	0.98250 	-1.12341 	0.16806 
41	46	  9.23782 	1.25186 	-0.07540 	0.13052 
41	47	10.15153 	0.69744 	-0.56432 	0.14044 
41	48	  8.86852 	0.96486 	 0.47391 	0.10790 
41	49	  9.65953 	0.54072 	-0.50162 	0.13254 
41	50	  8.60822 	1.10934 	 0.56831 	0.21890 
41	51	10.71590 	0.52828 	-0.50048 	0.13214 
41	52	10.82009 	0.41986 	 0.48355 	0.10748 
41	54	11.99234 	0.46886 	-0.06268 	0.12690 
41	55	12.66304 	0.54494 	-1.10882 	0.16116 
41	56	12.93519 	0.54472 	-0.36096 	0.11164 
41	57	13.30819 	0.73420 	-1.36684 	0.16538 
41	58	13.81118 	0.75314 	-0.34567 	0.09402 
41	59	13.59134 	0.84494 	-1.00853 	0.17750 
41	60	14.37125 	1.04184 	-0.32174 	0.09820 
41	61	13.74308 	1.05114 	-0.80856 	0.18210 
41	62	14.55336 	1.07876 	-0.32594 	0.10026 
41	63	12.99952 	1.46534 	-0.73505 	0.18804 
41	64	14.24486 	1.05910 	-0.31687 	0.07324 
41	65	12.40234 	1.99606 	-0.72521 	0.17900 
41	66	13.64951 	1.39466 	-0.28664 	0.07542 
41	67	12.41776 	2.17344 	-0.72327 	0.17666 
41	68	13.60591 	1.31026 	-0.31629 	0.07300 
41	69	12.45041 	1.95644 	-0.72928 	0.18196 
41	70	13.47219 	1.33844 	-0.32443 	0.10092 
41	71	12.65568 	2.23116 	-0.79720 	0.17534 
41	72	13.34497 	1.42914 	-0.31836 	0.09812 
41	73	12.61097 	2.82738 	-0.98527 	0.17214 
41	74	13.38559 	1.58604 	-0.33669 	0.09242 
41	75	12.14115 	4.00960 	-1.32840 	0.16196 
42	40	10.81135 	2.56996 	 0.91163 	0.15898 
42	41	11.26586 	1.71758 	-0.30904 	0.10614 
42	42	  9.98985 	2.26484 	 0.88526 	0.15576 
42	43	11.25381 	1.06988 	-0.32120 	0.09916 
42	44	  9.19095 	1.90230 	 0.72930 	0.18942 
42	45	10.65358 	0.85864 	-0.28183 	0.12368 
42	46	  8.52176 	1.56362 	 0.92029 	0.14838 
42	47	10.14956 	0.64308 	 0.10473 	0.10986 
42	48	  8.31393 	1.36648 	 1.19561 	0.10576 
42	49	  9.73023 	0.54420 	 0.54250 	0.10002 
42	50	  8.16683 	1.63032 	 1.84227 	0.13782 
42	52	10.52825 	0.57582 	 1.19118 	0.10224 
42	58	13.83894 	0.62940 	 0.87681 	0.15354 
42	60	14.52216 	1.02366 	 0.88666 	0.15922 
42	61	14.25484 	0.86784 	-0.32353 	0.10038 
42	62	14.98875 	1.02294 	 0.75015 	0.12700 
42	63	13.77823 	1.16020 	-0.32515 	0.07266 
42	64	14.99865 	1.00380 	 0.70689 	0.12652 
42	65	13.26178 	1.70402 	-0.29950 	0.07524 
42	66	14.71738 	1.09380 	 0.74312 	0.13312 
42	67	13.22937 	1.95068 	-0.29929 	0.07480 
42	68	14.80676 	0.91652 	 0.69943 	0.12412 
42	69	12.97466 	2.05670 	-0.32427 	0.07202 
42	70	14.86739 	0.82664 	 0.73620 	0.12534 
42	71	12.93725 	2.06368 	-0.32143 	0.10124 
42	72	14.68526 	0.80110 	 0.87163 	0.16538 
42	73	12.96786 	2.43250 	-0.29831 	0.10410 
42	74	14.40805 	0.83532 	 0.86835 	0.16224 
42	75	12.62262 	3.31678 	-0.29885 	0.09312 
42	76	14.12502 	1.00918 	 0.71885 	0.17296 
42	77	11.69250 	4.38636 	-0.24351 	0.11596 
43	41	11.35165 	1.78140 	-1.01608 	0.18938 
43	42	  9.77785 	2.45962 	-0.28825 	0.11174 
43	43	10.35403 	1.62876 	-1.31383 	0.18848 
43	44	  9.32987 	1.76632 	-0.27743 	0.10128 
43	45	  9.91462 	1.13212 	-1.54748 	0.19994 
43	46	  8.30313 	1.58018 	-0.16970 	0.12872 
43	47	  9.31268 	0.87078 	-0.75253 	0.13740 
43	48	  7.95390 	1.48454 	 0.26877 	0.09566 
43	49	  8.98686 	0.93836 	-0.46594 	0.12736 
43	50	  7.90654 	1.64936 	 0.38265 	0.18582 
43	51	10.67989 	0.59346 	-0.46435 	0.12738 
43	52	10.26042 	0.60478 	 0.27965 	0.09406 
43	53	11.95520 	0.52402 	-0.74522 	0.13604 
43	54	11.55069 	0.60776 	-0.15692 	0.12508 
43	55	12.85335 	0.43034 	-1.52545 	0.19518 
43	56	12.87299 	0.48550 	-0.26671 	0.09720 
43	58	13.86656 	0.51798 	-0.28165 	0.10962 
43	59	14.65361 	0.64168 	-0.98477 	0.17442 
43	60	14.53126 	0.80602 	-0.32440 	0.09940 
43	61	14.87858 	0.71368 	-0.86950 	0.17284 
43	62	14.96735 	0.88792 	-0.33980 	0.07420 
43	63	14.67860 	0.87768 	-0.86309 	0.16212 
43	65	14.59030 	1.10950 	-0.91724 	0.21148 
43	66	15.14187 	1.14146 	-0.31368 	0.08288 
43	67	14.49844 	1.21790 	-0.91487 	0.21012 
43	68	15.18988 	0.88426 	-0.32393 	0.07184 
43	69	13.97130 	1.31200 	-0.85536 	0.15592 
43	70	15.18721 	0.72014 	-0.33862 	0.07298 
43	71	13.60194 	1.38796 	-0.85565 	0.16246 
43	72	15.13636 	0.61558 	-0.32158 	0.10016 
43	73	13.41092 	1.59666 	-0.96134 	0.16556 
43	74	14.90239 	0.62824 	-0.27494 	0.10918 
43	75	13.08964 	1.95854 	-1.23980 	0.18144 
43	76	14.32853 	0.75878 	-0.24845 	0.09350 
43	77	12.16540 	2.72304 	-1.47647 	0.19454 
43	78	13.23641 	1.25536 	-0.11760 	0.11706 
43	79	10.77093 	3.20212 	-0.71289 	0.14014 
44	42	  9.04430 	2.82574 	 1.00725 	0.13302 
44	43	10.03802 	1.78416 	-0.26566 	0.11558 
44	44	  8.07069 	2.37200 	 0.97561 	0.13260 
44	45	  9.64375 	1.16732 	-0.22365 	0.10388 
44	46	  7.82947 	1.72692 	 0.77490 	0.17012 
44	47	  8.90066 	0.99064 	-0.04687 	0.12652 
44	48	  7.53669 	1.44362 	 0.94411 	0.15202 
44	49	  8.58288 	1.10122 	 0.31120 	0.09812 
44	50	  7.56229 	1.53712 	 1.60747 	0.13962 
44	51	10.20784 	0.60182 	 0.31770 	0.09728 
44	52	  9.29592 	0.82962 	 0.93992 	0.14962 
44	53	11.73535 	0.59882 	-0.03347 	0.12302 
44	54	10.90384 	0.76700 	 0.77180 	0.16266 
44	55	12.80416 	0.42106 	-0.21163 	0.09940 
44	57	13.67033 	0.45300 	-0.25820 	0.11306 
44	60	14.19011 	0.61754 	 0.83699 	0.10780 
44	62	14.63560 	0.75960 	 0.82221 	0.10842 
44	63	14.93445 	0.88102 	-0.36224 	0.07030 
44	64	15.15328 	1.01102 	 0.92549 	0.13170 
44	65	15.24600 	0.98690 	-0.36685 	0.09320 
44	66	15.49541 	1.33118 	 1.08596 	0.22120 
44	67	15.40176 	1.08704 	-0.36671 	0.09302 
44	68	15.50786 	0.97270 	 0.91725 	0.12940 
44	69	14.78443 	1.10524 	-0.36169 	0.06884 
44	70	15.51469 	0.68940 	 0.80453 	0.10368 
44	71	14.27489 	1.19074 	-0.36154 	0.07360 
44	72	15.43273 	0.51046 	 0.81129 	0.10512 
44	73	13.79428 	1.46082 	-0.32617 	0.09690 
44	74	15.06677 	0.55962 	 0.95477 	0.13962 
44	75	13.25619 	1.89402 	-0.24846 	0.11186 
44	76	14.48372 	0.68328 	 0.95292 	0.14346 
44	77	12.24387 	2.36054 	-0.18468 	0.09320 
44	78	13.75621 	0.85994 	 0.76248 	0.15686 
44	79	10.97038 	2.81826 	 0.02521 	0.11250 
44	80	13.52674 	0.72306 	 0.90982 	0.14812 
44	81	10.22279 	2.82988 	 0.41160 	0.09600 
45	45	  8.27415 	1.67496 	-1.65570 	0.17160 
45	46	  7.71836 	1.58664 	-0.16612 	0.10732 
45	47	  8.02039 	1.22970 	-1.31981 	0.15592 
45	48	  7.51957 	1.26754 	 0.04526 	0.12102 
45	49	  7.82588 	1.11778 	-0.47148 	0.16910 
45	50	  7.50364 	1.34328 	 0.10530 	0.15462 
45	51	  9.28125 	0.84448 	-0.46910 	0.16944 
45	52	  8.61974 	1.01966 	 0.05759 	0.11894 
45	53	11.05453 	0.63928 	-1.30806 	0.15524 
45	54	10.26698 	0.84386 	-0.15261 	0.10276 
45	55	12.55690 	0.54128 	-1.62602 	0.16914 
45	56	12.41699 	0.65780 	-0.23425 	0.11400 
45	57	13.39984 	0.34978 	-1.26714 	0.15500 
45	58	13.64076 	0.48982 	-0.34037 	0.09266 
45	60	14.05412 	0.44548 	-0.39333 	0.07660 
45	61	14.63805 	0.57582 	-1.05741 	0.15474 
45	62	14.46307 	0.57602 	-0.40543 	0.07562 
45	63	15.18675 	0.84982 	-1.07950 	0.22598 
45	64	15.16163 	0.95910 	-0.41363 	0.10966 
45	65	15.81073 	0.81068 	-1.09006 	0.28270 
45	66	15.82395 	1.19968 	-0.42249 	0.14970 
45	67	16.01048 	0.87228 	-1.08794 	0.28204 
45	68	15.63713 	0.94122 	-0.41335 	0.10944 
45	69	15.49180 	0.76770 	-1.07174 	0.22320 
45	70	15.40339 	0.67574 	-0.40470 	0.07402 
45	71	14.96880 	0.83706 	-1.04159 	0.14862 
45	72	15.08495 	0.49196 	-0.39143 	0.07370 
45	73	14.37972 	1.03488 	-1.05922 	0.12858 
45	74	14.61201 	0.56560 	-0.33507 	0.09162 
45	75	13.69559 	1.22590 	-1.22290 	0.14842 
45	76	14.08400 	0.66732 	-0.21958 	0.11154 
45	77	12.76016 	1.51212 	-1.56138 	0.17654 
45	78	13.70559 	0.65118 	-0.11157 	0.09338 
45	79	12.17116 	1.67716 	-1.25609 	0.16814 
45	80	13.59461 	0.57154 	 0.14301 	0.11308 
45	81	11.87945 	1.44532 	-0.43246 	0.18086 
45	82	12.90250 	0.88550 	 0.21761 	0.14772 
45	83	  9.86135 	4.78820 	-0.42995 	0.18204 
46	45	  8.02692 	1.52648 	-0.22288 	0.11686 
46	46	  7.68802 	1.55602 	 0.85678 	0.11470 
46	47	  7.94228 	1.08332 	-0.12377 	0.11188 
46	48	  7.55530 	1.28200 	 0.67279 	0.19798 
46	49	  7.71254 	1.02588 	 0.01006 	0.11752 
46	50	  7.49795 	1.22700 	 1.30861 	0.18990 
46	51	  8.57745 	0.99312 	 0.01795 	0.11716 
46	52	  8.07900 	1.04806 	 0.66987 	0.19652 
46	53	10.27754 	0.66926 	-0.10904 	0.10820 
46	54	  9.28815 	1.11534 	 0.84857 	0.11018 
46	55	12.22005 	0.55770 	-0.21240 	0.11352 
46	56	11.56299 	0.78912 	 0.94160 	0.09632 
46	57	13.17742 	0.36908 	-0.35062 	0.08828 
46	58	13.34337 	0.64854 	 0.91215 	0.10496 
46	64	15.04903 	0.75846 	 1.34305 	0.19706 
46	66	15.83227 	0.98796 	 1.40331 	0.22254 
46	67	16.61938 	1.21236 	-0.41505 	0.13604 
46	68	15.64716 	0.76570 	 1.33650 	0.19770 
46	69	16.06427 	0.86112 	-0.42678 	0.11078 
46	70	15.28969 	0.55100 	 1.19176 	0.13694 
46	71	15.29279 	0.78916 	-0.43043 	0.08184 
46	72	14.78765 	0.50808 	 0.99781 	0.08902 
46	73	14.45771 	1.09874 	-0.41575 	0.07472 
46	74	14.33488 	0.48984 	 0.87069 	0.09968 
46	75	13.45924 	1.27326 	-0.34271 	0.08542 
46	76	13.91556 	0.43102 	 0.89826 	0.10052 
46	77	12.75941 	1.39350 	-0.18916 	0.10940 
46	78	13.60562 	0.40652 	 0.82275 	0.12332 
46	79	12.47173 	1.39136 	-0.04501 	0.09846 
46	80	13.31923 	0.42794 	 0.64881 	0.20496 
46	81	12.34105 	1.07618 	 0.13333 	0.12332 
46	82	12.62226 	0.78866 	 1.26196 	0.19598 
46	83	10.43255 	4.33172 	 0.14081 	0.12440 
46	84	11.84540 	1.87460 	 0.64572 	0.20870 
46	85	13.75613 	5.73662 	-0.03018 	0.09794 
47	47	  7.71933 	1.07924 	-1.88455 	0.15430 
47	48	  7.66037 	1.25020 	-0.13518 	0.11970 
47	49	  7.63133 	1.00640 	-0.71055 	0.19078 
47	50	  7.54032 	1.16686 	-0.24648 	0.16008 
47	51	  8.08421 	1.01176 	-0.70650 	0.19072 
47	52	  7.96844 	1.01658 	-0.12102 	0.11846 
47	53	  9.24668 	0.92818 	-1.86440 	0.15294 
47	54	  8.81723 	1.11032 	-0.19593 	0.11324 
47	55	11.25790 	0.58260 	-1.63772 	0.14254 
47	56	10.82245 	0.96056 	-0.34470 	0.08332 
47	57	12.89949 	0.51904 	-1.32956 	0.13460 
47	58	12.98600 	0.68598 	-0.40893 	0.07758 
47	59	13.64790 	0.42898 	-1.17914 	0.11748 
47	60	14.02164 	0.62372 	-0.40403 	0.07704 
47	62	14.56578 	0.64118 	-0.37372 	0.08774 
47	64	15.16825 	0.58558 	-0.33364 	0.09998 
47	65	16.05336 	0.65590 	-0.90514 	0.17014 
47	66	15.71934 	0.73658 	-0.28832 	0.11240 
47	67	16.30879 	0.74286 	-0.90349 	0.17046 
47	68	15.66941 	0.59176 	-0.33318 	0.09982 
47	69	16.04974 	0.70348 	-0.98139 	0.12936 
47	70	15.35766 	0.49982 	-0.37270 	0.08694 
47	71	15.34004 	0.68508 	-1.06527 	0.10584 
47	72	14.78721 	0.43274 	-0.40208 	0.07484 
47	73	14.30094 	0.79036 	-1.15370 	0.11202 
47	74	14.12957 	0.40554 	-0.40443 	0.07380 
47	75	13.28870 	0.98940 	-1.28467 	0.12776 
47	76	13.63586 	0.37766 	-0.33171 	0.07860 
47	77	12.95888 	0.86400 	-1.56304 	0.14032 
47	78	13.24177 	0.38164 	-0.15724 	0.10786 
47	79	12.86223 	0.84636 	-1.77550 	0.16506 
47	80	12.68502 	0.55750 	-0.02262 	0.11948 
47	81	12.58691 	0.80106 	-0.64491 	0.20246 
47	82	11.72874 	1.02748 	-0.10887 	0.17328 
47	83	10.94762 	2.43158 	-0.64075 	0.20406 
47	84	12.10918 	1.57312 	-0.00867 	0.12102 
47	85	13.11936 	3.87350 	-1.75467 	0.17182 
47	86	12.65971 	2.22490 	-0.14429 	0.10762 
48	47	  7.76348 	1.05598 	-0.20296 	0.11950 
48	48	  7.76022 	1.32882 	 0.57160 	0.17676 
48	49	  7.64244 	1.03332 	-0.23473 	0.16916 
48	50	  7.58303 	1.28348 	 1.38027 	0.22700 
48	51	  7.95220 	0.99148 	-0.22541 	0.16978 
48	52	  7.89413 	0.99456 	 0.56631 	0.17640 
48	53	  8.81041 	0.99936 	-0.18780 	0.11756 
48	54	  8.43971 	1.02580 	 0.62729 	0.13592 
48	55	10.56755 	0.79728 	-0.29676 	0.08232 
48	56	  9.72501 	1.24850 	 0.83772 	0.13264 
48	57	12.57506 	0.49156 	-0.32527 	0.07940 
48	58	11.95924 	1.20864 	 1.09912 	0.13756 
48	60	13.87671 	0.85802 	 1.27660 	0.13434 
48	62	14.63030 	0.91666 	 1.35854 	0.11328 
48	68	15.22086 	0.45698 	 1.37863 	0.10868 
48	70	15.23515 	0.53582 	 1.34638 	0.11458 
48	71	15.13486 	0.60444 	-0.22034 	0.06568 
48	72	14.95975 	0.56262 	 1.25300 	0.13698 
48	73	14.29725 	0.86192 	-0.28138 	0.06708 
48	74	14.28217 	0.41584 	 1.05845 	0.14000 
48	75	13.36118 	0.95772 	-0.31715 	0.07592 
48	76	13.41573 	0.46792 	 0.77807 	0.13346 
48	77	12.85414 	0.85360 	-0.27375 	0.07752 
48	78	12.51121 	0.59550 	 0.56242 	0.13342 
48	79	12.62045 	0.78328 	-0.12227 	0.11506 
48	80	11.43158 	0.94552 	 0.52828 	0.19818 
48	81	11.68273 	0.95238 	-0.08723 	0.18758 
48	82	10.29424 	1.24218 	 1.35264 	0.25970 
48	83	10.78891 	2.11786 	-0.07814 	0.18926 
48	84	12.14443 	1.24776 	 0.52270 	0.20424 
48	85	13.52921 	3.40830 	-0.10716 	0.11590 
48	86	12.65950 	1.57606 	 0.54057 	0.13942 
48	87	18.58732 	4.76580 	-0.26320 	0.07748 
49	49	  7.67945 	1.23808 	-1.43082 	0.15222 
49	50	  7.62349 	1.47478 	-0.10160 	0.25606 
49	51	  7.83351 	1.07466 	-1.42309 	0.14822 
49	52	  7.90729 	1.05198 	-0.16770 	0.15958 
49	53	  8.52058 	1.03534 	-1.78894 	0.19154 
49	54	  8.39137 	1.00562 	-0.20253 	0.09594 
49	55	  9.79561 	1.02694 	-1.32374 	0.15772 
49	56	  9.42062 	1.22836 	-0.16184 	0.08602 
49	57	11.81685 	0.89160 	-1.04363 	0.15356 
49	58	11.35817 	1.48456 	-0.07653 	0.07426 
49	59	13.42285 	0.72958 	-0.89799 	0.15618 
49	60	13.47989 	1.23930 	 0.01335 	0.06648 
49	61	13.88783 	0.49616 	-0.81312 	0.16548 
49	62	14.24494 	0.93764 	 0.09708 	0.07018 
49	63	14.11206 	0.51598 	-0.75836 	0.18252 
49	64	14.24878 	0.60648 	 0.17310 	0.08588 
49	66	14.53507 	0.70860 	 0.24158 	0.10722 
49	68	14.50942 	0.50594 	 0.17366 	0.08594 
49	69	14.79838 	0.50082 	-0.75488 	0.18358 
49	70	14.63481 	0.54272 	 0.09841 	0.07002 
49	71	14.24987 	0.52204 	-0.80533 	0.16710 
49	72	14.58556 	0.52920 	 0.01601 	0.06558 
49	73	13.83728 	0.44050 	-0.88233 	0.15770 
49	74	14.01917 	0.67024 	-0.07079 	0.07280 
49	75	13.39876 	0.60468 	-1.01247 	0.15254 
49	76	12.93397 	0.76894 	-0.14723 	0.08524 
49	77	12.89057 	0.70542 	-1.26119 	0.14914 
49	78	11.82356 	0.87218 	-0.16152 	0.09476 
49	79	11.97827 	0.81182 	-1.67784 	0.17252 
49	80	10.63668 	1.16598 	-0.06098 	0.16552 
49	81	10.34708 	1.06192 	-1.30357 	0.11902 
49	82	  9.60038 	1.17658 	 0.08563 	0.26614 
49	83	  9.71116 	2.02936 	-1.29538 	0.11978 
49	84	11.33597 	1.46442 	-0.04577 	0.16724 
49	85	12.28164 	2.47916 	-1.65208 	0.17200 
49	86	12.56782 	1.78980 	-0.14786 	0.09604 
49	87	16.03687 	3.99896 	-1.23317 	0.14918 
49	88	14.39541 	2.67734 	-0.13853 	0.08684 
50	50	  7.73824 	1.78868 	 2.47005 	0.23918 
50	51	  7.81764 	1.23414 	 0.35929 	0.16376 
50	52	  7.93519 	1.19116 	 0.98366 	0.37762 
50	53	  8.54185 	1.08402 	-0.06888 	0.12610 
50	54	  8.34972 	1.04556 	 0.55059 	0.19572 
50	55	  9.59620 	1.06078 	-0.00551 	0.09578 
50	56	  9.17239 	1.19608 	 0.65981 	0.22540 
50	57	11.23011 	1.16536 	 0.12809 	0.07438 
50	58	10.65898 	1.67908 	 0.87251 	0.22494 
50	59	12.61810 	1.02240 	 0.23770 	0.07480 
50	60	12.45126 	1.90470 	 1.04735 	0.17458 
50	61	13.02974 	0.66928 	 0.32214 	0.08522 
50	62	13.36891 	1.42542 	 1.16585 	0.12352 
50	64	13.60181 	0.89236 	 1.23962 	0.11736 
50	66	14.11637 	0.88668 	 1.28307 	0.15850 
50	72	13.68732 	0.96996 	 1.02817 	0.17514 
50	73	13.01456 	0.68750 	 0.24142 	0.07458 
50	74	13.13551 	1.08602 	 0.84057 	0.22890 
50	76	12.09889 	1.08296 	 0.61178 	0.23344 
50	77	12.30909 	0.84892 	 0.02039 	0.09714 
50	78	10.95655 	1.09980 	 0.48943 	0.20894 
50	79	11.28361 	1.04058 	 0.00555 	0.12348 
50	80	  9.90890 	1.20694 	 0.92816 	0.36884 
50	81	  9.54411 	1.12846 	 0.52976 	0.14876 
50	82	  9.12441 	1.15228 	 2.43324 	0.18522 
50	83	  7.67374 	2.83188 	 0.54104 	0.14834 
50	84	  9.99047 	1.78092 	 0.92018 	0.36926 
50	85	11.04148 	3.51502 	 0.02279 	0.12402 
50	86	11.71831 	1.91768 	 0.46890 	0.21752 
50	87	14.36883 	4.66886 	 0.03196 	0.09924 
50	88	12.90572 	2.33750 	 0.58255 	0.24254 
50	89	18.39778 	6.07654 	 0.14459 	0.07722 
50	90	15.31338 	3.58266 	 0.80809 	0.23806 
51	53	  8.50806 	1.06602 	-1.76918 	0.19516 
51	55	  9.44963 	1.09766 	-1.31033 	0.15830 
51	56	  9.27489 	1.26542 	-0.16539 	0.08552 
51	57	11.43209 	1.14988 	-1.03540 	0.15444 
51	58	10.98326 	1.71664 	-0.07996 	0.07410 
51	59	13.51755 	0.93942 	-0.89261 	0.15734 
51	60	13.22954 	1.70450 	 0.01031 	0.06654 
51	61	14.28079 	0.68954 	-0.80932 	0.16640 
51	62	14.49426 	1.25490 	 0.09443 	0.07020 
51	63	14.33752 	0.49352 	-0.75546 	0.18318 
51	64	14.61568 	1.01706 	 0.17078 	0.08568 
51	65	14.84135 	0.61056 	-0.71856 	0.20538 
51	66	14.60419 	0.65798 	 0.23955 	0.10682 
51	67	15.15127 	0.53448 	-0.71765 	0.20572 
51	68	14.80230 	0.64822 	 0.17133 	0.08570 
51	69	14.77001 	0.55976 	-0.75199 	0.18430 
51	70	15.02642 	0.73052 	 0.09576 	0.06996 
51	72	14.89446 	0.77942 	 0.01297 	0.06550 
51	74	14.02045 	0.87644 	-0.07422 	0.07240 
51	75	13.71871 	0.49640 	-1.00433 	0.15348 
51	76	12.64932 	0.93154 	-0.15080 	0.08440 
51	77	12.98320 	0.67298 	-1.24798 	0.14896 
51	78	11.34236 	1.03232 	-0.16391 	0.09414 
51	79	11.93715 	0.80076 	-1.65799 	0.17386 
51	80	10.23501 	1.25212 	-0.05846 	0.16724 
51	81	10.30756 	1.09860 	-1.28584 	0.11556 
51	82	  9.44419 	1.20682 	 0.09615 	0.26768 
51	83	10.09248 	1.38836 	-1.27761 	0.11586 
51	84	11.47200 	1.21630 	-0.04323 	0.16884 
51	85	12.10132 	1.92002 	-1.63223 	0.17270 
51	86	12.66560 	1.44768 	-0.15025 	0.09522 
51	87	14.09586 	2.74790 	-1.22005 	0.14866 
51	88	13.77859 	1.90800 	-0.14209 	0.08582 
51	89	17.52870 	4.09244 	-0.98053 	0.15584 
51	90	16.19044 	2.97086 	-0.06856 	0.07342 
51	91	21.46642 	5.15240 	-0.85720 	0.16368 
52	53	  8.53023 	1.07460 	-0.18853 	0.11968 
52	54	  8.39096 	1.10632 	 0.60038 	0.14118 
52	55	  9.85402 	1.11438 	-0.30336 	0.08104 
52	56	  9.20781 	1.40046 	 0.80698 	0.13730 
52	57	12.04148 	0.96444 	-0.33281 	0.07804 
52	58	11.10999 	1.89772 	 1.07276 	0.13994 
52	59	14.07383 	0.71278 	-0.29181 	0.06894 
52	60	13.57140 	1.64800 	 1.25653 	0.13642 
52	61	14.97116 	0.73944 	-0.22829 	0.06618 
52	62	15.02181 	1.31984 	 1.34345 	0.11476 
52	63	15.32398 	0.49616 	-0.15954 	0.07376 
52	64	15.41779 	1.27690 	 1.37179 	0.10840 
52	65	15.59520 	0.54104 	-0.09035 	0.09088 
52	66	15.42653 	0.79106 	 1.37250 	0.13238 
52	67	15.77104 	0.54782 	-0.09008 	0.09084 
52	68	15.75455 	0.89142 	 1.36695 	0.10862 
52	69	15.70526 	0.47890 	-0.15863 	0.07326 
52	70	15.85425 	0.94642 	 1.33125 	0.11608 
52	76	13.08046 	0.71048 	 0.74715 	0.13374 
52	78	11.75377 	0.90868 	 0.53548 	0.13126 
52	80	10.64843 	1.24878 	 0.51592 	0.20404 
52	81	11.25925 	0.96256 	-0.07620 	0.19526 
52	82	  9.83269 	1.28392 	 1.34707 	0.27054 
52	83	11.58634 	1.20604 	-0.06715 	0.19684 
52	84	12.50613 	0.72946 	 0.51034 	0.20924 
52	85	12.54281 	1.69762 	-0.10777 	0.11678 
52	86	13.11881 	0.84188 	 0.51364 	0.13484 
52	87	14.55768 	2.63932 	-0.26979 	0.07484 
52	88	13.68273 	1.21442 	 0.71088 	0.13958 
52	89	18.47330 	3.79882 	-0.31832 	0.07328 
52	90	15.32765 	1.78172 	 0.99029 	0.14930 
52	91	22.91912 	4.60902 	-0.28387 	0.06428 
52	92	17.67524 	2.39038 	 1.19262 	0.15044 
52	93	25.35028 	4.88466 	-0.22254 	0.06382 
53	55	  9.88701 	1.25556 	-1.59078 	0.14980 
53	56	  9.74843 	1.56276 	-0.35508 	0.08132 
53	58	11.97564 	1.83864 	-0.41998 	0.07630 
53	59	14.32529 	0.84898 	-1.15296 	0.11248 
53	60	14.20658 	1.41752 	-0.41408 	0.07676 
53	61	15.18497 	0.72708 	-1.05893 	0.10756 
53	62	15.27736 	1.14856 	-0.38246 	0.08792 
53	63	15.70773 	0.69782 	-0.97219 	0.13190 
53	64	15.68673 	1.17966 	-0.34130 	0.10002 
53	65	16.27159 	0.69656 	-0.89302 	0.17334 
53	66	15.92218 	1.01390 	-0.29524 	0.11188 
53	67	16.51459 	0.73178 	-0.89137 	0.17376 
53	68	16.07135 	1.02510 	-0.34084 	0.09982 
53	69	16.27832 	0.57590 	-0.96583 	0.13260 
53	70	16.07199 	0.82400 	-0.38145 	0.08698 
53	71	15.78208 	0.45332 	-1.04518 	0.10628 
53	72	15.74001 	0.70304 	-0.41215 	0.07430 
53	73	15.06977 	0.38912 	-1.12758 	0.10678 
53	74	14.96670 	0.60000 	-0.41550 	0.07206 
53	76	13.82248 	0.50696 	-0.34209 	0.07580 
53	78	12.51825 	0.65518 	-0.16197 	0.10616 
53	79	13.26318 	0.44134 	-1.72870 	0.17106 
53	80	11.32831 	1.04696 	-0.01218 	0.12638 
53	81	12.18076 	0.70930 	-0.61956 	0.20460 
53	82	10.46525 	1.26324 	-0.08956 	0.18068 
53	83	12.70705 	0.89334 	-0.61533 	0.20590 
53	84	13.29306 	0.59308 	 0.00176 	0.12784 
53	85	13.06754 	1.11894 	-1.70771 	0.17630 
53	86	13.49145 	0.75166 	-0.14896 	0.10562 
53	87	13.57424 	1.84140 	-1.48351 	0.14494 
53	88	13.81066 	1.08420 	-0.33416 	0.07478 
53	89	16.26405 	2.44994 	-1.21585 	0.11954 
53	90	15.26416 	1.40516 	-0.41091 	0.07028 
53	91	20.66068 	3.43694 	-1.09506 	0.10482 
53	92	17.59982 	1.94524 	-0.40884 	0.07252 
53	93	23.72232 	4.18462 	-1.01495 	0.10924 
54	55	10.51425 	1.30570 	-0.22086 	0.11042 
54	56	  9.92035 	1.89760 	 0.90285 	0.10780 
54	57	13.29520 	0.86270 	-0.36375 	0.08550 
54	58	12.11844 	2.12308 	 0.86192 	0.11376 
54	59	14.77869 	0.83308 	-0.43238 	0.07588 
54	60	14.44665 	1.56776 	 0.97755 	0.09772 
54	61	15.33165 	0.62572 	-0.44442 	0.08278 
54	62	15.39579 	1.21778 	 1.16591 	0.13550 
54	63	15.79757 	0.67808 	-0.43843 	0.11180 
54	64	15.64443 	1.17954 	 1.30993 	0.19538 
54	65	16.46335 	0.84980 	-0.42465 	0.13714 
54	66	15.91043 	1.30428 	 1.37791 	0.22062 
54	67	16.70648 	0.84164 	-0.42448 	0.13710 
54	68	16.07685 	0.98316 	 1.30331 	0.19596 
54	69	16.41117 	0.62166 	-0.43790 	0.11136 
54	70	16.13848 	0.74178 	 1.14903 	0.13350 
54	71	15.93405 	0.47510 	-0.44333 	0.08098 
54	72	15.98371 	0.75570 	 0.94753 	0.08724 
54	73	15.37022 	0.48312 	-0.42969 	0.07200 
54	74	15.39129 	0.67558 	 0.82031 	0.10162 
54	80	12.01136 	0.74218 	 0.63894 	0.21538 
54	82	11.18005 	1.09860 	 1.23911 	0.20390 
54	84	13.87888 	0.44512 	 0.63587 	0.21824 
54	85	13.38952 	1.13610 	-0.02376 	0.09896 
54	86	14.23258 	0.46804 	 0.79727 	0.13616 
54	87	13.92730 	1.77418 	-0.18674 	0.10506 
54	88	14.47808 	0.73620 	 0.83292 	0.10654 
54	89	16.09832 	2.14986 	-0.34958 	0.08184 
54	90	15.29018 	0.88030 	 0.77875 	0.10002 
54	91	19.83469 	2.78616 	-0.42617 	0.06980 
54	92	16.58863 	0.89186 	 0.89738 	0.08270 
54	93	23.42545 	3.52478 	-0.44089 	0.07940 
54	94	18.26758 	1.54212 	 1.09800 	0.13680 
54	95	25.86144 	4.15826 	-0.43552 	0.11090 
54	96	20.57432 	3.10812 	 1.25649 	0.20576 
55	57	13.46549 	1.11940 	-1.21140 	0.14952 
55	58	13.16394 	1.85268 	-0.35513 	0.08948 
55	59	15.09439 	0.90570 	-1.04250 	0.12652 
55	60	14.97172 	1.42846 	-0.40920 	0.07234 
55	61	15.59382 	0.70824 	-1.02058 	0.14072 
55	62	15.63926 	1.14792 	-0.42079 	0.07176 
55	63	15.82569 	0.73150 	-1.04816 	0.21350 
55	64	15.70284 	1.13348 	-0.42730 	0.10904 
55	65	16.26957 	1.00370 	-1.06376 	0.27510 
55	66	15.96739 	1.28908 	-0.43404 	0.15048 
55	67	16.56726 	0.99548 	-1.06164 	0.27448 
55	68	16.12735 	0.94150 	-0.42702 	0.10874 
55	69	16.44959 	0.64878 	-1.04040 	0.21062 
55	70	16.30273 	0.70656 	-0.42008 	0.06988 
55	71	16.28965 	0.47592 	-1.00499 	0.13378 
55	72	16.28805 	0.68198 	-0.40732 	0.06894 
55	73	15.96925 	0.45786 	-1.01626 	0.11468 
55	74	15.86548 	0.65936 	-0.34983 	0.08812 
55	75	15.49533 	0.38622 	-1.16857 	0.14088 
55	76	14.97237 	0.50638 	-0.23050 	0.10718 
55	77	14.88540 	0.42376 	-1.49564 	0.18602 
55	78	13.80481 	0.54166 	-0.11064 	0.08868 
55	80	12.74064 	0.51280 	 0.16511 	0.11604 
55	81	13.61259 	0.39320 	-0.40640 	0.18858 
55	82	11.96165 	0.73734 	 0.24703 	0.14552 
55	83	13.74826 	0.67304 	-0.40381 	0.18964 
55	84	14.37791 	0.42962 	 0.17714 	0.11676 
55	85	14.11506 	0.83952 	-1.20159 	0.17500 
55	86	14.76855 	0.56268 	-0.09658 	0.08698 
55	87	14.53506 	1.16642 	-1.46709 	0.19248 
55	88	15.25276 	0.73996 	-0.22150 	0.10714 
55	89	15.69827 	1.42510 	-1.13634 	0.13990 
55	90	16.03667 	0.70180 	-0.34444 	0.08920 
55	91	17.45104 	1.73022 	-0.98350 	0.10546 
55	92	16.73614 	0.69272 	-0.40418 	0.06646 
55	93	20.19420 	2.33180 	-0.97130 	0.12304 
55	94	17.64597 	0.84330 	-0.41801 	0.06738 
55	95	23.23366 	3.12202 	-1.00683 	0.20058 
55	96	19.70767 	2.17690 	-0.42511 	0.10840 
55	97	25.45962 	3.97034 	-1.02947 	0.26680 
56	58	13.28436 	2.07378 	 0.94158 	0.14488 
56	59	15.42805 	0.90596 	-0.34556 	0.09372 
56	60	15.24636 	1.49236 	 0.77779 	0.11114 
56	61	15.84963 	0.87648 	-0.37989 	0.07020 
56	62	15.85335 	1.21764 	 0.75661 	0.10130 
56	63	15.99589 	0.91158 	-0.37915 	0.06140 
56	64	15.82230 	1.31282 	 0.86228 	0.11702 
56	65	16.31198 	1.04154 	-0.38272 	0.08836 
56	66	15.87047 	1.44422 	 1.03040 	0.20960 
56	67	16.66305 	0.99832 	-0.38258 	0.08812 
56	68	16.20918 	1.12602 	 0.85396 	0.11368 
56	69	16.73043 	0.67128 	-0.37862 	0.05952 
56	70	16.51207 	0.91576 	 0.73878 	0.09346 
56	71	16.73363 	0.54296 	-0.37842 	0.06772 
56	72	16.57872 	0.79050 	 0.75191 	0.10320 
56	73	16.55322 	0.50028 	-0.34175 	0.09380 
56	74	16.17347 	0.77660 	 0.91491 	0.14612 
56	76	15.24630 	0.64052 	 0.94257 	0.15052 
56	78	14.09209 	0.64572 	 0.76175 	0.15834 
56	84	14.76475 	0.44802 	 0.88082 	0.14998 
56	85	14.49345 	0.94688 	 0.05507 	0.10814 
56	86	15.43141 	0.56732 	 0.75876 	0.16032 
56	87	15.21927 	1.16800 	-0.17597 	0.08328 
56	88	16.21945 	0.69358 	 0.93338 	0.16240 
56	89	16.29773 	1.30988 	-0.25340 	0.10868 
56	90	16.98404 	0.61570 	 0.88812 	0.15624 
56	91	17.23394 	1.54976 	-0.33678 	0.09620 
56	92	17.34601 	0.48722 	 0.70899 	0.10142 
56	93	18.56002 	1.87674 	-0.37522 	0.06570 
56	94	17.41531 	0.51262 	 0.68549 	0.08048 
56	95	21.29600 	2.38436 	-0.37645 	0.05514 
56	96	18.01983 	0.75826 	 0.79575 	0.10002 
56	97	24.62105 	3.14592 	-0.38074 	0.08702 
56	98	19.83613 	2.11756 	 0.97245 	0.20376 
57	61	16.04070 	1.04354 	-0.82634 	0.14652 
57	62	15.98823 	1.42516 	-0.35707 	0.06846 
57	63	16.21725 	1.13084 	-0.82252 	0.13528 
57	64	15.96987 	1.53638 	-0.34182 	0.06132 
57	65	16.35758 	1.21816 	-0.87869 	0.18992 
57	66	15.94981 	1.62284 	-0.33066 	0.07140 
57	67	16.70114 	1.09046 	-0.87637 	0.18850 
57	68	16.38320 	1.31694 	-0.34144 	0.06006 
57	69	16.91377 	0.88486 	-0.81510 	0.12864 
57	70	16.73331 	1.07176 	-0.35590 	0.06692 
57	71	17.08409 	0.76834 	-0.81317 	0.13592 
57	72	16.80375 	0.86948 	-0.33762 	0.09738 
57	73	17.03113 	0.63636 	-0.91021 	0.14682 
57	74	16.48716 	0.77160 	-0.28889 	0.10600 
57	75	16.59974 	0.56008 	-1.16971 	0.18392 
57	76	15.64059 	0.77336 	-0.25637 	0.08320 
57	77	15.82200 	0.59336 	-1.40899 	0.18708 
57	78	14.58347 	0.72320 	-0.10970 	0.10904 
57	79	15.10360 	0.47312 	-0.67571 	0.15460 
57	80	13.71355 	0.56370 	 0.38578 	0.09658 
57	81	14.26831 	0.47924 	-0.41527 	0.14022 
57	84	15.11855 	0.44766 	 0.39612 	0.09826 
57	85	15.22590 	0.80622 	-0.66779 	0.15632 
57	86	15.99314 	0.66310 	-0.09590 	0.10722 
57	87	16.13170 	0.96660 	-1.38641 	0.18988 
57	88	17.02073 	0.74634 	-0.24499 	0.08270 
57	89	17.05414 	0.90710 	-1.14015 	0.18708 
57	90	17.73585 	0.71258 	-0.28202 	0.10742 
57	91	17.25808 	1.01784 	-0.88278 	0.14008 
57	92	17.92282 	0.56378 	-0.33286 	0.10088 
57	93	17.33790 	0.88872 	-0.78523 	0.11696 
57	94	17.54698 	0.50210 	-0.35245 	0.06586 
57	95	17.94617 	1.15548 	-0.78393 	0.10454 
57	96	17.64466 	0.64254 	-0.33889 	0.05480 
57	97	20.92834 	2.17276 	-0.84232 	0.17028 
57	98	19.12103 	1.39926 	-0.32851 	0.06866 
57	99	24.75074 	3.02808 	-0.92168 	0.28284 
57	100	22.42525 	3.12600 	-0.34238 	0.11598 
58	62	16.02983 	1.64418 	 0.68848 	0.12560 
58	63	16.32398 	1.37232 	-0.34269 	0.06632 
58	64	16.05900 	1.79654 	 0.63425 	0.10966 
58	65	16.50926 	1.39768 	-0.31715 	0.06348 
58	66	15.98715 	1.89952 	 0.66879 	0.10706 
58	67	16.82366 	1.25148 	-0.31694 	0.06288 
58	68	16.43941 	1.60958 	 0.62666 	0.10604 
58	69	17.14595 	1.04798 	-0.34182 	0.06544 
58	70	16.80557 	1.30654 	 0.67432 	0.12138 
58	71	17.37637 	0.97482 	-0.33786 	0.09820 
58	72	16.88597 	1.03252 	 0.83497 	0.17886 
58	73	17.43194 	0.81946 	-0.31322 	0.10116 
58	74	16.53197 	0.94730 	 0.86313 	0.17090 
58	75	17.08009 	0.67910 	-0.30970 	0.08234 
58	76	15.69690 	1.01226 	 0.72244 	0.16728 
58	77	16.31656 	0.66210 	-0.24311 	0.10568 
58	78	14.76214 	0.85564 	 0.88301 	0.13030 
58	80	13.77411 	0.69996 	 1.12397 	0.08678 
58	81	14.60144 	0.52996 	 0.65879 	0.09232 
58	82	13.11010 	0.71754 	 1.76307 	0.13776 
58	86	16.53857 	0.60472 	 0.87757 	0.13172 
58	87	16.85936 	0.88880 	-0.23018 	0.10430 
58	88	17.71643 	0.75280 	 0.71909 	0.16882 
58	89	17.58522 	0.82506 	-0.29948 	0.08266 
58	90	18.47777 	0.77354 	 0.85439 	0.18550 
58	91	17.68006 	0.93806 	-0.30700 	0.10324 
58	92	18.55759 	0.74548 	 0.80936 	0.19112 
58	93	17.52319 	0.80396 	-0.33319 	0.10244 
58	94	18.12522 	0.52500 	 0.63208 	0.11926 
58	95	17.69645 	1.24360 	-0.33806 	0.06554 
58	96	17.65729 	0.50896 	 0.57360 	0.08994 
58	97	19.51808 	2.01508 	-0.31396 	0.05736 
58	98	17.74958 	0.62854 	 0.60971 	0.08516 
58	99	23.19470 	2.52216 	-0.28557 	0.06514 
58	100	19.42763 	1.57468 	 0.70382 	0.14460 
58	101	26.35798 	3.15692 	-0.28435 	0.09778 
59	63	16.34757 	1.59214 	-0.69693 	0.15422 
59	65	16.46212 	1.64960 	-0.68652 	0.13934 
59	67	16.77479 	1.49552 	-0.68470 	0.13702 
59	69	17.11275 	1.36354 	-0.69154 	0.14830 
59	70	16.86003 	1.45296 	-0.34126 	0.09680 
59	71	17.38158 	1.25162 	-0.75297 	0.15034 
59	72	16.95079 	1.16548 	-0.33409 	0.09464 
59	73	17.49868 	0.98284 	-0.92089 	0.16532 
59	74	16.69440 	1.04592 	-0.34970 	0.08176 
59	75	17.24894 	0.83290 	-1.24449 	0.15912 
59	76	16.01163 	1.13156 	-0.34807 	0.09792 
59	77	16.55760 	0.73752 	-1.02211 	0.13318 
59	78	15.20641 	0.90218 	-0.00759 	0.10728 
59	79	15.71671 	0.47750 	-0.49854 	0.16794 
59	80	14.07185 	0.78618 	 0.58648 	0.11484 
59	81	14.66052 	0.61000 	-0.46146 	0.13000 
59	82	13.31229 	0.94436 	 0.67749 	0.19262 
59	84	15.62123 	0.44420 	 0.59529 	0.11658 
59	85	16.23330 	0.64090 	-0.49266 	0.17074 
59	86	17.04608 	0.59540 	 0.00628 	0.10568 
59	87	17.72949 	0.69598 	-1.00634 	0.13336 
59	88	18.26750 	0.73222 	-0.33622 	0.09734 
59	89	18.37962 	0.57200 	-1.21601 	0.16204 
59	90	18.81849 	0.74504 	-0.34046 	0.08268 
59	91	18.47096 	0.63460 	-0.89420 	0.16558 
59	92	18.84755 	0.82790 	-0.32835 	0.09720 
59	93	18.03758 	0.67298 	-0.73065 	0.14106 
59	94	18.28588 	0.61456 	-0.33665 	0.10140 
59	95	17.47128 	0.94572 	-0.66894 	0.12620 
59	96	17.80608 	0.51732 	-0.33011 	0.06612 
59	97	17.95283 	1.43344 	-0.65834 	0.10630 
59	98	17.47652 	0.67832 	-0.30106 	0.05738 
59	99	19.91569 	2.06212 	-0.69370 	0.12684 
59	100	18.53818 	1.22800 	-0.25857 	0.06658 
59	101	23.06149 	2.41904 	-0.76566 	0.21894 
59	102	21.34777 	2.38132 	-0.23729 	0.09260 
60	65	16.37762 	1.90734 	-0.33084 	0.06696 
60	66	15.94725 	2.31274 	 0.56477 	0.11844 
60	67	16.69122 	1.75322 	-0.33055 	0.06684 
60	68	16.37928 	2.00420 	 0.59047 	0.13148 
60	69	17.08765 	1.64828 	-0.34663 	0.09454 
60	70	16.68141 	1.70598 	 0.70347 	0.19506 
60	71	17.42567 	1.46088 	-0.35175 	0.08788 
60	72	16.80947 	1.36334 	 0.70564 	0.17554 
60	73	17.57992 	1.14838 	-0.37889 	0.08154 
60	74	16.58248 	1.28474 	 0.61252 	0.16024 
60	75	17.54051 	0.90584 	-0.42551 	0.08938 
60	76	15.99471 	1.30956 	 0.72347 	0.10604 
60	77	16.99456 	0.71374 	-0.18752 	0.11864 
60	78	15.21145 	1.06842 	 1.09449 	0.13960 
60	79	16.00256 	0.49838 	 0.38315 	0.12060 
60	80	13.99637 	0.93744 	 1.27001 	0.11242 
60	81	14.84480 	0.68434 	 0.80596 	0.11028 
60	82	13.31756 	1.13314 	 1.90826 	0.19782 
60	90	19.03501 	0.75326 	 0.60793 	0.16244 
60	92	19.02668 	0.86080 	 0.69708 	0.19094 
60	93	18.36318 	0.65780 	-0.34636 	0.09068 
60	94	18.56374 	0.74754 	 0.68020 	0.20696 
60	95	17.72377 	0.78666 	-0.34205 	0.09900 
60	96	18.05634 	0.57322 	 0.55037 	0.12680 
60	97	17.56461 	1.07790 	-0.32626 	0.06910 
60	98	17.46993 	0.57592 	 0.51384 	0.10106 
60	99	18.76574 	1.84622 	-0.29628 	0.05642 
60	100	17.53905 	0.77970 	 0.54750 	0.09190 
60	101	21.37251 	2.28480 	-0.24628 	0.06572 
60	102	18.82686 	1.48150 	 0.59339 	0.11120 
60	103	24.70543 	2.70298 	-0.20707 	0.09278 
61	67	16.49851 	2.08862 	-0.62367 	0.15704 
61	68	16.20716 	2.26252 	-0.35310 	0.09304 
61	69	16.85961 	1.96084 	-0.66011 	0.15542 
61	71	17.14495 	1.67894 	-0.75731 	0.14968 
61	72	16.72551 	1.53472 	-0.39990 	0.08174 
61	73	17.43142 	1.26996 	-1.00931 	0.13198 
61	74	16.70374 	1.38548 	-0.47978 	0.08356 
61	75	17.52454 	0.96978 	-1.20822 	0.16178 
61	76	16.32313 	1.30924 	-0.33127 	0.11792 
61	77	17.10766 	0.74868 	-0.61017 	0.14958 
61	78	15.43048 	1.13390 	 0.14793 	0.12718 
61	79	15.92063 	0.62094 	-0.48797 	0.19068 
61	80	14.19239 	1.00078 	 0.74695 	0.14570 
61	81	14.67349 	0.84128 	-0.50084 	0.16200 
61	82	13.48495 	1.30030 	 0.78632 	0.23308 
61	83	15.24248 	0.70800 	-0.49984 	0.16188 
61	84	15.90267 	0.61196 	 0.75427 	0.14662 
61	85	17.09815 	0.65452 	-0.48345 	0.19314 
61	86	17.69724 	0.48958 	 0.16238 	0.12766 
61	88	19.08063 	0.53928 	-0.31926 	0.11650 
61	89	19.50291 	0.44128 	-1.18293 	0.15998 
61	90	19.08266 	0.66554 	-0.46978 	0.08326 
61	91	19.14016 	0.41068 	-0.98063 	0.13096 
61	92	18.96523 	0.71242 	-0.39213 	0.08322 
61	93	18.71551 	0.55024 	-0.73449 	0.15048 
61	94	18.69202 	0.79876 	-0.36147 	0.08504 
61	95	18.15508 	0.64898 	-0.64198 	0.14608 
61	96	18.22284 	0.62540 	-0.34853 	0.09680 
61	97	17.60560 	0.73896 	-0.60554 	0.13652 
61	99	17.80268 	1.24312 	-0.59048 	0.11048 
61	100	17.32776 	0.66920 	-0.29578 	0.05686 
61	101	19.31765 	1.96142 	-0.60160 	0.10702 
61	102	17.93206 	1.20132 	-0.24436 	0.06452 
61	103	22.45931 	2.44874 	-0.64569 	0.15420 
61	104	20.89944 	2.22754 	-0.19269 	0.09046 
62	67	16.24508 	2.39802 	-0.36010 	0.09390 
62	69	16.55231 	2.16686 	-0.37907 	0.07906 
62	70	16.26414 	2.08932 	 0.53540 	0.17836 
62	71	16.85732 	1.77602 	-0.41495 	0.08242 
62	72	16.54967 	1.73874 	 0.49113 	0.15348 
62	73	17.28297 	1.27398 	-0.51583 	0.08218 
62	74	16.50023 	1.64204 	 0.54811 	0.11678 
62	75	17.60696 	0.92360 	-0.44171 	0.10962 
62	76	16.20115 	1.50058 	 0.92114 	0.13590 
62	77	17.32887 	0.71802 	-0.06437 	0.14408 
62	78	15.35107 	1.32888 	 1.22976 	0.18526 
62	79	16.24488 	0.66446 	 0.55868 	0.17186 
62	80	13.91119 	1.27778 	 1.35060 	0.19088 
62	81	14.82912 	0.97700 	 0.90408 	0.13992 
62	82	13.28192 	1.47000 	 1.99142 	0.27302 
62	84	15.87405 	0.77636 	 1.34666 	0.19192 
62	85	17.41745 	1.07426 	 0.57025 	0.17346 
62	92	18.83466 	0.59036 	 0.48501 	0.15178 
62	94	18.67133 	0.73382 	 0.52656 	0.19190 
62	95	18.38354 	0.56980 	-0.37414 	0.08138 
62	96	18.39128 	0.67178 	 0.53651 	0.22392 
62	97	17.85821 	0.69036 	-0.35552 	0.09638 
62	98	17.93987 	0.51226 	 0.46293 	0.14040 
62	99	17.75696 	1.04462 	-0.32531 	0.08138 
62	100	17.48770 	0.49836 	 0.45947 	0.11504 
62	101	18.43444 	1.59184 	-0.29690 	0.06004 
62	102	17.34221 	0.73166 	 0.52298 	0.11056 
62	103	20.93691 	2.32924 	-0.24843 	0.06650 
62	104	18.43359 	1.63968 	 0.57868 	0.12536 
62	105	22.46122 	2.99386 	-0.24824 	0.06628 
62	106	19.05505 	1.70472 	 0.51747 	0.10838 
63	68	15.65190 	2.70978 	-0.38959 	0.07880 
63	69	16.16667 	2.22874 	-0.65482 	0.14754 
63	70	16.02806 	2.26648 	-0.42577 	0.08370 
63	71	16.50787 	1.86612 	-0.81891 	0.11546 
63	73	17.02929 	1.41764 	-1.11449 	0.13780 
63	74	16.58736 	1.76174 	-0.52422 	0.10156 
63	75	17.51219 	1.01766 	-0.87217 	0.19812 
63	76	16.31033 	1.60488 	-0.23835 	0.15570 
63	77	17.10151 	0.93340 	-0.47129 	0.22434 
63	78	15.64175 	1.35848 	 0.31866 	0.17896 
63	79	15.90810 	0.90706 	-0.51382 	0.22036 
63	80	14.16926 	1.34248 	 0.86706 	0.16638 
63	81	14.48715 	1.21978 	-0.52810 	0.20750 
63	82	13.40407 	1.61972 	 0.85695 	0.27488 
63	83	15.34673 	1.13846 	-0.52731 	0.20730 
63	84	15.98690 	1.00790 	 0.87305 	0.16664 
63	85	17.62918 	1.35994 	-0.51029 	0.22208 
63	86	18.03247 	0.88832 	 0.33335 	0.18080 
63	87	19.72507 	1.15066 	-0.46222 	0.22976 
63	88	19.51691 	0.89608 	-0.22503 	0.15408 
63	94	18.61913 	0.55362 	-0.41898 	0.08516 
63	95	18.66639 	0.41590 	-0.63557 	0.15062 
63	96	18.47194 	0.59332 	-0.38481 	0.08042 
63	97	18.19675 	0.51684 	-0.58965 	0.15510 
63	98	18.15600 	0.48680 	-0.36264 	0.09892 
63	99	17.74579 	0.69000 	-0.57061 	0.15178 
63	100	17.70769 	0.45900 	-0.32696 	0.08886 
63	101	17.83330 	1.03244 	-0.55641 	0.12316 
63	102	17.38063 	0.55344 	-0.29826 	0.06640 
63	103	19.39053 	1.96726 	-0.55301 	0.10486 
63	104	17.98249 	1.37538 	-0.25514 	0.07228 
63	105	20.54673 	2.32266 	-0.55201 	0.10376 
63	106	18.66831 	1.47138 	-0.29779 	0.06630 
63	107	20.02813 	2.40674 	-0.55374 	0.12068 
64	70	15.74895 	2.44954 	 0.37572 	0.16104 
64	71	16.17640 	1.81358 	-0.55045 	0.09060 
64	72	16.17366 	2.18248 	 0.41618 	0.14506 
64	73	16.86082 	1.39048 	-0.58406 	0.09888 
64	74	16.37953 	2.01124 	 0.67647 	0.19150 
64	75	17.39953 	1.18448 	-0.37578 	0.15426 
64	76	16.13769 	1.85426 	 1.11530 	0.23406 
64	77	17.28812 	0.98618 	 0.08635 	0.18430 
64	78	15.23337 	1.70372 	 1.29417 	0.23502 
64	79	16.11598 	1.14626 	 0.70943 	0.21140 
64	80	13.92101 	1.64004 	 1.39654 	0.27732 
64	81	14.63576 	1.44450 	 0.96918 	0.17436 
64	82	13.06187 	1.85032 	 2.03836 	0.35310 
64	83	15.37641 	1.58890 	 0.97153 	0.17416 
64	84	15.86108 	1.30034 	 1.39294 	0.27832 
64	85	17.73968 	1.95116 	 0.71958 	0.21196 
64	86	17.93770 	1.17686 	 1.28712 	0.23406 
64	87	19.71852 	1.63128 	 0.10206 	0.18492 
64	88	19.32629 	1.11322 	 1.10637 	0.23182 
64	90	19.10485 	0.80752 	 0.66812 	0.18590 
64	96	18.37687 	0.55838 	 0.36828 	0.19960 
64	98	18.28673 	0.49790 	 0.39488 	0.25292 
64	99	17.87829 	0.68766 	-0.36966 	0.10484 
64	100	17.97960 	0.46528 	 0.37285 	0.17460 
64	101	17.79048 	0.92646 	-0.32967 	0.09654 
64	102	17.57472 	0.50324 	 0.39897 	0.15454 
64	103	18.48946 	1.63952 	-0.29936 	0.07572 
64	104	17.55600 	0.86820 	 0.49243 	0.12890 
64	105	19.57507 	2.17534 	-0.29912 	0.07572 
64	106	18.09345 	0.90174 	 0.39447 	0.15342 
64	107	19.30034 	2.61156 	-0.32889 	0.09740 
64	108	18.41118 	0.96326 	 0.36550 	0.17280 
65	71	15.86314 	1.74298 	-0.93650 	0.14886 
65	72	15.98855 	2.38984 	-0.62592 	0.10262 
65	73	16.63858 	1.59990 	-1.05792 	0.26476 
65	74	16.33911 	2.13844 	-0.48255 	0.14494 
65	75	17.24825 	1.41442 	-0.54674 	0.25184 
65	76	16.24754 	1.92288 	-0.11230 	0.19524 
65	77	16.99745 	1.24096 	-0.46521 	0.27330 
65	78	15.23894 	1.82232 	 0.48510 	0.23534 
65	79	15.79400 	1.45420 	-0.53973 	0.25404 
65	80	13.71164 	1.94444 	 0.95396 	0.17978 
65	81	14.55396 	1.73752 	-0.54569 	0.25280 
65	82	13.13261 	2.05570 	 0.90373 	0.31352 
65	83	15.32733 	1.88712 	-0.54503 	0.25260 
65	84	15.93469 	1.63806 	 0.95885 	0.17966 
65	85	17.67372 	2.05586 	-0.53690 	0.25532 
65	86	18.22562 	1.72580 	 0.49927 	0.23668 
65	87	19.75747 	1.94656 	-0.45803 	0.27832 
65	88	19.53536 	1.53874 	-0.09721 	0.19448 
65	89	20.68300 	0.96946 	-0.53146 	0.25590 
65	90	19.19558 	1.19604 	-0.47217 	0.14378 
65	91	20.27915 	0.63298 	-1.03032 	0.26346 
65	92	18.76286 	0.68234 	-0.61828 	0.10030 
65	93	19.40042 	0.48748 	-0.90686 	0.13794 
65	94	18.49552 	0.47538 	-0.54742 	0.09394 
65	96	18.35792 	0.49778 	-0.43325 	0.08962 
65	97	18.56043 	0.42484 	-0.57509 	0.16066 
65	98	18.41872 	0.48042 	-0.40153 	0.08684 
65	99	18.03309 	0.53932 	-0.55800 	0.16678 
65	100	18.15607 	0.51286 	-0.37640 	0.11366 
65	101	17.79292 	0.85280 	-0.55067 	0.16886 
65	102	17.79908 	0.61214 	-0.33324 	0.10458 
65	103	17.91450 	1.24540 	-0.53964 	0.14520 
65	104	17.54541 	0.76192 	-0.30026 	0.08712 
65	105	18.62844 	1.97518 	-0.53897 	0.14466 
65	106	18.09012 	1.00704 	-0.33274 	0.10498 
65	107	18.46364 	2.37234 	-0.54879 	0.16732 
65	108	18.30435 	1.16914 	-0.37535 	0.11364 
65	109	18.04804 	3.47742 	-0.55444 	0.16588 
66	73	16.54091 	1.71994 	-0.56433 	0.13554 
66	74	16.07289 	2.42206 	 0.88527 	0.27560 
66	75	17.16715 	1.65710 	-0.27333 	0.20180 
66	76	15.87404 	2.27274 	 1.22945 	0.31126 
66	77	17.04132 	1.58418 	 0.24757 	0.24122 
66	78	14.93546 	2.11568 	 1.32194 	0.29056 
66	79	16.07365 	1.89902 	 0.83001 	0.23186 
66	80	13.61858 	2.22672 	 1.42499 	0.36298 
66	81	14.42091 	2.07294 	 1.01231 	0.20980 
66	82	12.80187 	2.37130 	 2.06449 	0.43352 
66	83	15.40312 	2.58542 	 1.01426 	0.20952 
66	84	15.61921 	1.98788 	 1.42167 	0.36388 
66	85	17.67495 	2.93216 	 0.83863 	0.23156 
66	86	17.72302 	1.91288 	 1.31538 	0.29036 
66	87	19.46674 	2.57430 	 0.26401 	0.24300 
66	88	19.15139 	1.79538 	 1.22013 	0.30912 
66	89	20.33935 	1.28670 	-0.25966 	0.20084 
66	90	19.28429 	1.62948 	 0.87635 	0.27204 
66	92	18.85484 	1.00460 	 0.46874 	0.24246 
66	94	18.39680 	0.66610 	 0.31109 	0.17744 
66	100	18.22291 	0.64334 	 0.26354 	0.29250 
66	101	17.75643 	1.02500 	-0.38276 	0.12448 
66	102	17.99664 	0.77472 	 0.28304 	0.22648 
66	103	17.79519 	1.40192 	-0.33751 	0.11334 
66	104	17.67511 	0.89190 	 0.33366 	0.21654 
66	105	18.26837 	2.27768 	-0.33727 	0.11344 
66	106	18.14125 	0.87048 	 0.28013 	0.22476 
66	107	17.99229 	2.84926 	-0.38201 	0.12420 
66	108	18.35959 	0.87792 	 0.26028 	0.29360 
66	109	17.43945 	3.91144 	-0.40676 	0.09392 
66	110	18.10909 	1.65018 	 0.22678 	0.22654 
67	74	16.41871 	2.29314 	-0.48322 	0.14526 
67	75	17.32562 	1.52628 	-0.54201 	0.25392 
67	77	16.97172 	1.35728 	-0.46196 	0.27512 
67	78	15.06574 	2.09156 	 0.48833 	0.23584 
67	79	15.98125 	1.46676 	-0.53791 	0.25462 
67	80	13.65070 	2.09954 	 0.95619 	0.17968 
67	81	14.39528 	1.81192 	-0.54475 	0.25262 
67	82	13.07675 	2.12738 	 0.90595 	0.31258 
67	83	15.47403 	1.71788 	-0.54410 	0.25242 
67	84	15.80986 	1.64346 	 0.96104 	0.17958 
67	85	17.87346 	1.86930 	-0.53507 	0.25590 
67	86	17.86935 	1.42424 	 0.50250 	0.23718 
67	87	20.00394 	1.87382 	-0.45474 	0.28014 
67	88	19.16761 	1.28354 	-0.09605 	0.19436 
67	89	20.98421 	1.35708 	-0.52665 	0.25786 
67	90	19.38956 	1.17784 	-0.47281 	0.14404 
67	91	20.54414 	0.83514 	-1.02403 	0.26326 
67	92	18.79346 	0.76196 	-0.61936 	0.10060 
67	93	19.71077 	0.53468 	-0.90091 	0.13796 
67	94	18.34107 	0.61542 	-0.54856 	0.09386 
67	95	19.20406 	0.40236 	-0.66133 	0.12846 
67	96	18.25375 	0.66028 	-0.43448 	0.08992 
67	97	18.88322 	0.46334 	-0.57282 	0.16158 
67	98	18.26697 	0.67188 	-0.40281 	0.08654 
67	100	18.34941 	0.53904 	-0.37772 	0.11286 
67	101	18.19608 	0.60980 	-0.54927 	0.16760 
67	102	18.12904 	0.59362 	-0.33461 	0.10362 
67	103	17.97882 	0.79562 	-0.53814 	0.14372 
67	104	17.78317 	0.65300 	-0.30168 	0.08602 
67	105	18.33422 	1.18078 	-0.53748 	0.14322 
67	106	18.37097 	0.60348 	-0.33411 	0.10402 
67	107	18.53771 	1.54954 	-0.54740 	0.16612 
67	108	18.79784 	0.71178 	-0.37667 	0.11286 
67	109	18.35279 	2.32088 	-0.55285 	0.16532 
67	110	18.78530 	1.18102 	-0.40105 	0.08766 
67	111	17.91145 	3.20430 	-0.56567 	0.16656 
68	75	17.45951 	1.58178 	-0.37624 	0.15466 
68	76	15.84525 	2.26892 	 1.10973 	0.23214 
68	77	17.16574 	1.36414 	 0.09058 	0.18470 
68	78	14.79443 	2.20268 	 1.28736 	0.23660 
68	79	16.01755 	1.26800 	 0.71582 	0.21214 
68	80	13.53404 	2.05420 	 1.38971 	0.28178 
68	81	14.57730 	1.57496 	 0.97337 	0.17346 
68	82	13.06320 	1.95798 	 2.03207 	0.35668 
68	83	15.68338 	1.45088 	 0.97568 	0.17330 
68	84	15.58252 	1.37594 	 1.38610 	0.28276 
68	85	18.04722 	1.42040 	 0.72590 	0.21268 
68	86	17.46716 	1.16244 	 1.28029 	0.23566 
68	87	20.20126 	1.47682 	 0.10642 	0.18546 
68	88	18.90686 	1.01404 	 1.10077 	0.22990 
68	89	21.22493 	1.15992 	-0.36426 	0.15330 
68	90	19.22726 	1.06792 	 0.66515 	0.18656 
68	91	20.55870 	0.67354 	-0.57764 	0.09782 
68	92	18.92568 	0.87194 	 0.40759 	0.13060 
68	93	19.80787 	0.46580 	-0.54421 	0.08764 
68	94	18.57962 	0.84612 	 0.36764 	0.15166 
68	96	18.44727 	0.99106 	 0.36813 	0.20584 
68	98	18.39395 	0.93524 	 0.39231 	0.25754 
68	102	18.24334 	0.45608 	 0.38886 	0.15112 
68	104	17.93995 	0.53650 	 0.48099 	0.12272 
68	105	18.48227 	0.85280 	-0.30210 	0.07358 
68	106	18.49726 	0.43844 	 0.38434 	0.14996 
68	107	18.93523 	1.08470 	-0.33178 	0.09566 
68	108	19.14249 	0.45290 	 0.35835 	0.17196 
68	109	19.03633 	1.64686 	-0.37102 	0.10424 
68	110	19.60162 	0.66926 	 0.38587 	0.26194 
68	111	18.71068 	2.64522 	-0.39426 	0.08404 
68	112	19.83358 	0.92470 	 0.36325 	0.21840 
69	76	15.92513 	2.20336 	-0.23693 	0.15576 
69	77	16.71705 	1.62882 	-0.45880 	0.23286 
69	78	14.96218 	2.07656 	 0.32786 	0.18150 
69	79	15.72671 	1.34370 	-0.50645 	0.22382 
69	80	13.43090 	1.95580 	 0.87518 	0.16726 
69	81	14.50145 	1.45684 	-0.52423 	0.20724 
69	82	13.06411 	1.78328 	 0.86469 	0.27218 
69	83	15.63249 	1.29790 	-0.52343 	0.20704 
69	84	15.62642 	1.23514 	 0.88104 	0.16756 
69	85	17.78286 	0.97188 	-0.50285 	0.22556 
69	86	17.49759 	1.17242 	 0.34262 	0.18344 
69	87	19.72881 	0.91188 	-0.44958 	0.23814 
69	88	19.12374 	0.96558 	-0.22339 	0.15406 
69	89	20.55570 	0.80332 	-0.83602 	0.20102 
69	90	19.51253 	1.12286 	-0.51728 	0.10112 
69	91	20.24267 	0.57568 	-1.06256 	0.13408 
69	92	19.35261 	1.12168 	-0.53270 	0.08342 
69	93	19.73172 	0.52202 	-0.77786 	0.11930 
69	94	19.09093 	1.12766 	-0.42287 	0.08662 
69	95	19.48291 	0.69106 	-0.62629 	0.15344 
69	96	18.92813 	1.26470 	-0.38895 	0.08078 
69	97	19.18057 	0.66042 	-0.58323 	0.15236 
69	98	18.77153 	1.09520 	-0.36694 	0.09778 
69	99	18.84347 	0.48080 	-0.56501 	0.14676 
69	100	18.65156 	0.65254 	-0.33153 	0.08662 
69	103	18.16815 	0.41448 	-0.54603 	0.09822 
69	104	18.20366 	0.42306 	-0.25957 	0.06868 
69	105	18.42523 	0.53092 	-0.54505 	0.09734 
69	106	18.61475 	0.36276 	-0.30248 	0.06332 
69	107	19.06264 	0.69872 	-0.54776 	0.11548 
69	108	19.22554 	0.40774 	-0.33046 	0.08810 
69	109	19.50692 	0.93184 	-0.56088 	0.14356 
69	110	19.90074 	0.60908 	-0.36519 	0.09938 
69	111	19.63797 	1.46810 	-0.57671 	0.15122 
69	113	19.51488 	2.18596 	-0.61409 	0.16100 
70	79	15.47306 	1.39966 	 0.57264 	0.17608 
70	80	13.32232 	1.82672 	 1.33540 	0.20254 
70	81	14.40396 	1.39126 	 0.91420 	0.13956 
70	82	12.86924 	1.58688 	 1.97708 	0.28254 
70	83	15.74016 	1.11920 	 0.91699 	0.13956 
70	84	15.20068 	1.31774 	 1.33144 	0.20346 
70	85	17.66837 	0.78964 	 0.58412 	0.17764 
70	86	17.02803 	1.37168 	 1.20807 	0.18466 
70	87	19.67855 	0.73416 	-0.04377 	0.14324 
70	88	18.64930 	1.33976 	 0.90479 	0.13484 
70	89	20.58354 	0.69320 	-0.43310 	0.10920 
70	90	19.52926 	1.34658 	 0.53873 	0.11184 
70	91	20.36670 	0.67210 	-0.51089 	0.08212 
70	92	19.71955 	1.45188 	 0.48551 	0.16124 
70	93	20.01005 	0.74484 	-0.41305 	0.08614 
70	94	19.58922 	1.53892 	 0.52633 	0.20706 
70	95	19.69144 	0.89882 	-0.37989 	0.08278 
70	96	19.42493 	1.46024 	 0.52814 	0.23584 
70	97	19.33729 	0.70690 	-0.36154 	0.09586 
70	98	19.18912 	1.24292 	 0.44418 	0.14256 
70	106	18.87225 	0.30092 	 0.49003 	0.09472 
70	108	19.34708 	0.41824 	 0.42385 	0.10816 
70	109	19.71199 	0.69532 	-0.33038 	0.08128 
70	110	19.98614 	0.51058 	 0.43031 	0.14310 
70	111	20.17733 	1.14508 	-0.35937 	0.09866 
70	112	20.78518 	0.78646 	 0.51654 	0.24558 
70	113	20.26012 	1.68374 	-0.37639 	0.08672 
70	114	21.53443 	0.88506 	 0.51959 	0.22818 
70	115	20.10718 	2.50404 	-0.40572 	0.09054 
71	80	13.30539 	1.62906 	 0.76325 	0.15046 
71	81	14.06803 	1.36040 	-0.49173 	0.16360 
71	83	15.43354 	1.05474 	-0.49070 	0.16350 
71	84	15.01615 	1.29254 	 0.77036 	0.15138 
71	85	17.16864 	0.84756 	-0.46667 	0.20462 
71	86	16.88409 	1.37264 	 0.17578 	0.13262 
71	87	19.11039 	0.87630 	-0.57339 	0.17264 
71	88	18.57584 	1.40952 	-0.31906 	0.11698 
71	89	20.20248 	0.95738 	-1.14516 	0.16190 
71	90	19.61892 	1.36190 	-0.47474 	0.08450 
71	91	20.43717 	0.96414 	-0.94625 	0.14302 
71	92	20.04279 	1.45016 	-0.39893 	0.08608 
71	93	20.27217 	0.99170 	-0.71273 	0.15520 
71	94	20.00443 	1.59212 	-0.36898 	0.08776 
71	95	19.94267 	1.00666 	-0.62712 	0.14028 
71	96	19.82873 	1.50054 	-0.35650 	0.09732 
71	97	19.57609 	0.82578 	-0.59260 	0.12582 
71	98	19.56461 	1.19156 	-0.33352 	0.07274 
71	99	19.24140 	0.57472 	-0.57677 	0.09892 
71	100	19.34615 	0.86216 	-0.30452 	0.05346 
71	101	18.97828 	0.33556 	-0.58638 	0.09240 
71	102	19.18678 	0.60204 	-0.25267 	0.05744 
71	103	18.88387 	0.35326 	-0.62921 	0.13956 
71	104	19.02792 	0.55580 	-0.20023 	0.08272 
71	107	19.24101 	0.35940 	-0.58255 	0.08862 
71	108	19.50648 	0.39164 	-0.30364 	0.05286 
71	109	19.70509 	0.48102 	-0.57091 	0.09454 
71	110	20.01863 	0.48564 	-0.33184 	0.07558 
71	111	20.42162 	0.73418 	-0.58471 	0.12022 
71	112	20.79902 	0.69782 	-0.35384 	0.10136 
71	113	21.00053 	1.05996 	-0.61563 	0.13898 
71	114	21.66121 	0.94770 	-0.36460 	0.09258 
71	115	21.31720 	1.38718 	-0.69220 	0.16486 
71	117	21.19821 	2.14706 	-0.90823 	0.15364 
72	82	12.30773 	1.46416 	 1.88285 	0.21692 
72	83	15.06968 	1.04068 	 0.82811 	0.11388 
72	84	14.45947 	1.30062 	 1.23993 	0.13728 
72	85	17.01405 	0.81840 	 0.41704 	0.13394 
72	86	16.25519 	1.50482 	 1.06712 	0.14252 
72	87	18.80849 	0.97942 	-0.16883 	0.11778 
72	88	17.94850 	1.61372 	 0.71222 	0.11774 
72	89	20.14096 	1.06190 	-0.41924 	0.09050 
72	90	19.26143 	1.46440 	 0.61052 	0.18326 
72	91	20.60383 	1.06582 	-0.37866 	0.08620 
72	92	20.00262 	1.37682 	 0.69556 	0.21526 
72	93	20.50917 	1.08890 	-0.35586 	0.09472 
72	94	20.18239 	1.50040 	 0.66086 	0.22624 
72	95	20.15211 	0.99144 	-0.35227 	0.10072 
72	96	20.08676 	1.40746 	 0.51393 	0.13306 
72	97	19.73673 	0.73630 	-0.33733 	0.06856 
72	98	19.88055 	1.16834 	 0.46818 	0.09592 
72	99	19.42757 	0.50828 	-0.30759 	0.05300 
72	100	19.67559 	0.93046 	 0.49862 	0.07460 
72	101	19.24036 	0.35474 	-0.25716 	0.05674 
72	102	19.48218 	0.77364 	 0.54511 	0.09318 
72	104	19.34321 	0.82706 	 0.61341 	0.17336 
72	110	20.12261 	0.48570 	 0.44882 	0.09362 
72	111	20.48087 	0.57858 	-0.33534 	0.07182 
72	112	20.76417 	0.59446 	 0.49101 	0.13642 
72	113	21.23881 	0.87648 	-0.34904 	0.10588 
72	114	21.61699 	0.92684 	 0.64132 	0.24136 
72	115	21.84657 	1.14338 	-0.35032 	0.10022 
72	116	22.46147 	1.01524 	 0.68557 	0.24374 
72	117	22.08924 	1.43958 	-0.36613 	0.09210 
72	118	23.03770 	0.96790 	 0.60354 	0.20462 
73	83	14.54578 	0.98730 	-0.44173 	0.14024 
73	84	14.21057 	1.12002 	 0.62174 	0.13030 
73	85	16.34756 	0.94526 	-0.46160 	0.19784 
73	86	15.90243 	1.41976 	 0.02092 	0.11156 
73	87	17.98229 	1.15920 	-0.96178 	0.15462 
73	89	19.50646 	1.14880 	-1.15433 	0.18362 
73	90	19.18427 	1.40086 	-0.34977 	0.08642 
73	91	20.35954 	1.08962 	-0.85030 	0.17406 
73	92	20.00409 	1.28068 	-0.34010 	0.10230 
73	93	20.55087 	1.10486 	-0.70054 	0.13222 
73	94	20.28061 	1.28234 	-0.34956 	0.10432 
73	95	20.30710 	0.96518 	-0.64308 	0.10946 
73	96	20.25020 	1.16164 	-0.34419 	0.06720 
73	97	19.96555 	0.74392 	-0.63198 	0.08806 
73	98	20.08673 	1.00760 	-0.31556 	0.05346 
73	99	19.67947 	0.56708 	-0.66583 	0.10718 
73	100	19.89346 	0.93984 	-0.27278 	0.05560 
73	101	19.48147 	0.53892 	-0.73672 	0.20248 
73	102	19.70130 	0.98128 	-0.25097 	0.08284 
73	103	19.52454 	0.55022 	-0.82393 	0.32424 
73	104	19.59760 	1.02908 	-0.26316 	0.12138 
73	105	19.64055 	0.53460 	-0.82225 	0.32338 
73	106	19.70900 	0.69314 	-0.25072 	0.08296 
73	107	19.71256 	0.33422 	-0.73160 	0.19934 
73	111	20.46552 	0.44156 	-0.62085 	0.08092 
73	112	20.71938 	0.54548 	-0.34190 	0.07054 
73	113	21.18282 	0.60170 	-0.62887 	0.10218 
73	114	21.46002 	0.79964 	-0.34564 	0.11032 
73	115	21.98431 	0.98204 	-0.68049 	0.13194 
73	116	22.22923 	1.07684 	-0.33300 	0.10820 
73	117	22.56070 	1.16062 	-0.81600 	0.18494 
73	118	22.68048 	1.11410 	-0.33297 	0.09272 
73	119	22.58899 	1.34288 	-1.09723 	0.19990 
73	120	22.35029 	1.32648 	-0.30428 	0.10274 
73	121	21.68375 	1.90164 	-0.90585 	0.17468 
74	84	13.60739 	1.08638 	 1.08131 	0.12162 
74	85	15.81469 	0.93494 	 0.23900 	0.11250 
74	86	15.14130 	1.39948 	 0.86054 	0.15524 
74	87	17.61768 	1.09874 	-0.22720 	0.10746 
74	88	17.17559 	1.49936 	 0.72351 	0.19984 
74	89	19.09443 	1.06448 	-0.30918 	0.08686 
74	90	18.78724 	1.46006 	 0.84759 	0.21782 
74	91	20.06447 	0.96626 	-0.32132 	0.10886 
74	92	19.80058 	1.32274 	 0.77145 	0.21434 
74	93	20.38659 	0.91848 	-0.34942 	0.10632 
74	94	20.21018 	1.23606 	 0.56990 	0.12844 
74	95	20.25769 	0.76034 	-0.35592 	0.06794 
74	96	20.29883 	1.06238 	 0.49977 	0.09038 
74	97	19.97923 	0.62742 	-0.33256 	0.05222 
74	98	20.24967 	0.95464 	 0.53397 	0.07580 
74	99	19.75721 	0.63392 	-0.30402 	0.05324 
74	100	20.13488 	1.04972 	 0.63159 	0.13220 
74	101	19.64737 	0.64270 	-0.30211 	0.09084 
74	102	19.96736 	1.19444 	 0.78226 	0.25474 
74	103	19.90103 	0.86938 	-0.32707 	0.14156 
74	104	19.94997 	1.29064 	 0.95658 	0.38188 
74	105	20.06496 	0.95462 	-0.32697 	0.14170 
74	106	20.00222 	0.97522 	 0.77597 	0.25368 
74	108	20.14907 	0.75316 	 0.61769 	0.12964 
74	112	20.68428 	0.53692 	 0.46922 	0.08680 
74	114	21.19856 	0.71222 	 0.53477 	0.13214 
74	115	21.75995 	0.79692 	-0.34465 	0.11294 
74	116	21.70160 	0.92036 	 0.74034 	0.23230 
74	117	22.39147 	1.19848 	-0.31202 	0.11486 
74	118	21.74811 	1.05678 	 0.83160 	0.25074 
74	119	22.33517 	1.39638 	-0.28619 	0.09296 
74	120	21.06369 	1.38442 	 0.71578 	0.22088 
74	121	21.34384 	1.84526 	-0.17940 	0.10958 
74	122	19.80350 	1.61960 	 0.83599 	0.17510 
74	123	19.46103 	2.05064 	 0.32317 	0.13038 
75	85	15.14675 	0.90830 	-0.61707 	0.20100 
75	86	14.60818 	1.40592 	-0.08278 	0.11560 
75	87	16.92289 	1.05346 	-1.29838 	0.21238 
75	88	16.78919 	1.38762 	-0.25353 	0.08824 
75	89	18.43559 	1.07404 	-1.05876 	0.20744 
75	90	18.60263 	1.41026 	-0.29923 	0.11284 
75	91	19.51283 	0.96222 	-0.82479 	0.13282 
75	92	19.65539 	1.35018 	-0.35330 	0.10542 
75	93	20.04933 	0.84230 	-0.73694 	0.09978 
75	94	20.15979 	1.16464 	-0.37516 	0.06878 
75	95	20.17286 	0.60666 	-0.73749 	0.08606 
75	97	20.10660 	0.64126 	-0.79621 	0.15318 
75	98	20.38493 	0.91840 	-0.35175 	0.06146 
75	99	20.00194 	0.80910 	-0.87746 	0.26614 
75	100	20.36768 	1.16576 	-0.36381 	0.11474 
75	101	19.97762 	0.81336 	-0.94830 	0.36562 
75	102	20.30546 	1.35688 	-0.38948 	0.16678 
75	103	20.32604 	1.36972 	-0.99022 	0.42670 
75	104	20.38122 	1.57360 	-0.41537 	0.20674 
75	105	20.45789 	1.46000 	-0.98868 	0.42630 
75	106	20.37582 	1.19552 	-0.38930 	0.16700 
75	107	20.23004 	0.74964 	-0.94289 	0.36394 
75	108	20.40820 	0.91512 	-0.36343 	0.11520 
75	109	20.15916 	0.41370 	-0.86739 	0.26268 
75	110	20.36371 	0.59848 	-0.35109 	0.06172 
75	112	20.54275 	0.44610 	-0.36132 	0.04872 
75	114	20.80280 	0.55632 	-0.37235 	0.07128 
75	115	21.08077 	0.59090 	-0.71208 	0.09502 
75	116	20.96528 	0.71780 	-0.34744 	0.11226 
75	117	21.53968 	0.98042 	-0.78979 	0.13678 
75	118	20.62893 	0.89012 	-0.28671 	0.11856 
75	119	21.28185 	1.35296 	-1.00225 	0.22122 
75	120	19.81232 	1.26794 	-0.22135 	0.09324 
75	121	20.23674 	1.74528 	-1.22231 	0.23498 
75	123	18.83532 	1.75452 	-0.56300 	0.21706 
76	86	13.69324 	1.59368 	 0.75621 	0.20670 
76	87	16.31726 	0.96460 	-0.18045 	0.09296 
76	88	15.94995 	1.56834 	 0.91140 	0.20310 
76	89	17.95844 	0.93842 	-0.27365 	0.11322 
76	90	18.07963 	1.52504 	 0.81977 	0.18052 
76	91	19.03476 	0.88928 	-0.36254 	0.10110 
76	92	19.37662 	1.51562 	 0.61038 	0.11860 
76	93	19.66741 	0.72226 	-0.40392 	0.06926 
76	94	20.04791 	1.30758 	 0.57591 	0.09524 
76	95	19.98026 	0.52414 	-0.40583 	0.05406 
76	96	20.35492 	1.09776 	 0.68936 	0.10192 
76	97	20.12071 	0.71122 	-0.40825 	0.08810 
76	98	20.56596 	1.11054 	 0.87777 	0.20238 
76	99	20.23155 	0.86720 	-0.42154 	0.14222 
76	100	20.70084 	1.32232 	 1.06616 	0.30744 
76	101	20.38970 	1.10298 	-0.43686 	0.18500 
76	102	20.72995 	1.54440 	 1.19922 	0.36438 
76	103	20.78755 	1.96292 	-0.44781 	0.21498 
76	104	20.77839 	1.89290 	 1.26899 	0.38240 
76	105	20.99641 	2.18870 	-0.44769 	0.21506 
76	106	20.81972 	1.46404 	 1.19437 	0.36580 
76	107	20.69403 	1.36584 	-0.43653 	0.18528 
76	108	20.76464 	1.08106 	 1.05400 	0.30926 
76	109	20.48301 	0.80544 	-0.42102 	0.14276 
76	110	20.68346 	0.77444 	 0.85563 	0.20274 
76	116	20.07554 	0.60116 	 0.55935 	0.11808 
76	118	19.34042 	0.73790 	 0.77233 	0.19662 
76	119	19.87894 	1.13994 	-0.25623 	0.11830 
76	120	18.42396 	0.95556 	 0.88446 	0.23534 
76	121	18.95834 	1.56308 	-0.13442 	0.09638 
76	122	17.53306 	1.12572 	 0.74295 	0.22952 
76	123	17.91072 	1.62912 	 0.17441 	0.13830 
76	124	16.79516 	1.15314 	 0.79179 	0.20174 
76	125	17.12415 	1.63212 	 0.60451 	0.14622 
76	126	16.06747 	1.47786 	 1.39414 	0.20722 
76	127	17.34556 	3.17644 	 0.60936 	0.14752 
77	87	15.54595 	1.04952 	-1.32942 	0.23790 
77	88	15.21485 	1.69820 	-0.24434 	0.11108 
77	89	17.36112 	0.94660 	-1.02846 	0.14832 
77	90	17.54965 	1.58928 	-0.37649 	0.09486 
77	91	18.64153 	0.99986 	-0.89768 	0.10246 
77	92	19.13779 	1.53734 	-0.43948 	0.07292 
77	93	19.42502 	0.83342 	-0.89542 	0.11438 
77	94	19.98992 	1.36104 	-0.45250 	0.07410 
77	95	20.01758 	0.78158 	-0.93869 	0.19008 
77	97	20.36825 	0.87700 	-0.97063 	0.26220 
77	99	20.63856 	1.11878 	-0.96975 	0.30068 
77	100	20.97580 	1.42010 	-0.45534 	0.18518 
77	101	20.76545 	1.51700 	-0.93978 	0.31634 
77	102	21.01314 	1.68320 	-0.44834 	0.20350 
77	103	20.91218 	2.14012 	-0.89280 	0.32456 
77	104	20.91884 	2.09448 	-0.43624 	0.21402 
77	105	21.07132 	2.29102 	-0.89151 	0.32484 
77	106	21.09410 	1.70950 	-0.44806 	0.20364 
77	107	21.00300 	1.77558 	-0.93515 	0.31672 
77	108	21.10610 	1.34202 	-0.45478 	0.18546 
77	109	20.86460 	1.36100 	-0.96057 	0.30046 
77	110	20.98178 	0.99946 	-0.45649 	0.15646 
77	111	20.54207 	0.78188 	-0.95530 	0.26080 
77	112	20.70477 	0.73036 	-0.45457 	0.11506 
77	113	20.15727 	0.59274 	-0.91576 	0.18676 
77	114	20.22273 	0.59286 	-0.45090 	0.07480 
77	118	18.32441 	0.54788 	-0.36672 	0.10038 
77	119	17.91605 	0.70238 	-0.96754 	0.15878 
77	121	17.18216 	0.91844 	-1.23961 	0.25940 
77	122	16.57661 	0.83552 	-0.02514 	0.11040 
77	123	16.61123 	1.18642 	-1.01934 	0.24148 
77	125	16.06008 	1.41266 	-0.28180 	0.25300 
77	126	15.14522 	1.41916 	 0.43595 	0.17240 
77	127	17.18241 	2.13500 	-0.27883 	0.25476 
78	88	13.97805 	1.98056 	 0.71272 	0.13492 
78	89	16.70780 	1.01774 	-0.38789 	0.08974 
78	90	16.55995 	1.87666 	 0.62760 	0.13350 
78	91	18.26032 	0.92104 	-0.46751 	0.08068 
78	92	18.75343 	1.67786 	 0.74479 	0.12184 
78	93	19.30506 	0.90190 	-0.47939 	0.09058 
78	94	19.96760 	1.54366 	 0.96566 	0.16098 
78	95	20.03064 	0.91948 	-0.46859 	0.11912 
78	96	20.59211 	1.41282 	 1.15274 	0.22352 
78	97	20.49619 	1.11652 	-0.44966 	0.14392 
78	98	20.93105 	1.46852 	 1.25716 	0.24736 
78	99	20.76485 	1.40260 	-0.42584 	0.15988 
78	100	21.06035 	1.49844 	 1.29749 	0.24862 
78	101	20.75816 	1.74010 	-0.39788 	0.16952 
78	102	20.98258 	1.76792 	 1.30366 	0.25296 
78	103	20.76896 	2.16488 	-0.36616 	0.17622 
78	104	20.67690 	2.06210 	 1.29561 	0.26926 
78	105	20.98375 	2.36972 	-0.36598 	0.17632 
78	106	21.06282 	1.82098 	 1.30012 	0.25484 
78	107	21.03087 	1.99954 	-0.39734 	0.16980 
78	108	21.25903 	1.57242 	 1.28890 	0.25324 
78	109	21.08567 	1.81686 	-0.42492 	0.16022 
78	110	21.28319 	1.33870 	 1.24095 	0.25476 
78	111	20.83246 	1.43146 	-0.44839 	0.14424 
78	112	20.96707 	1.11622 	 1.12490 	0.23206 
78	113	20.31107 	1.11214 	-0.46695 	0.11948 
78	114	20.27903 	0.88450 	 0.92176 	0.16682 
78	116	19.18868 	0.65850 	 0.68412 	0.11622 
78	120	16.66469 	0.52026 	 0.64187 	0.13570 
78	122	15.74059 	0.64550 	 0.69405 	0.21864 
78	123	15.64489 	0.90342 	 0.09415 	0.14528 
78	124	14.87404 	0.86124 	 0.57067 	0.31684 
78	125	15.03510 	1.29504 	 0.36791 	0.20362 
78	126	13.87067 	1.37088 	 1.10333 	0.31076 
78	127	16.47020 	1.93124 	 0.37429 	0.20514 
78	128	15.79283 	1.31548 	 0.56740 	0.32204 
78	129	18.65623 	2.18272 	 0.10957 	0.14886 
78	130	16.70588 	1.22576 	 0.68350 	0.22982 
79	91	17.98495 	1.03796 	-0.98399 	0.13256 
79	92	18.36785 	1.72560 	-0.45142 	0.08522 
79	93	19.41905 	1.15862 	-0.92859 	0.14932 
79	94	19.98630 	1.64904 	-0.41539 	0.09576 
79	95	20.12716 	1.20066 	-0.87211 	0.17742 
79	96	20.67991 	1.64196 	-0.36989 	0.10716 
79	97	20.50295 	1.28714 	-0.81631 	0.21324 
79	98	20.86868 	1.49676 	-0.32073 	0.11748 
79	99	20.49168 	1.51134 	-0.76717 	0.24716 
79	101	20.35461 	1.68582 	-0.72681 	0.27426 
79	102	20.47023 	1.78146 	-0.21588 	0.14380 
79	103	20.46632 	2.06546 	-0.69457 	0.29516 
79	104	20.28211 	2.03026 	-0.16070 	0.16292 
79	105	20.66779 	2.23478 	-0.69382 	0.29582 
79	106	20.54320 	1.81266 	-0.21544 	0.14416 
79	107	20.64130 	1.84670 	-0.72399 	0.27638 
79	108	20.86783 	1.65626 	-0.26835 	0.12958 
79	109	20.72571 	1.68116 	-0.76115 	0.25112 
79	110	21.06841 	1.47800 	-0.31928 	0.11814 
79	111	20.68077 	1.56534 	-0.80527 	0.21970 
79	112	20.90791 	1.36000 	-0.36789 	0.10756 
79	113	20.26918 	1.45936 	-0.85335 	0.18638 
79	114	20.26003 	1.20990 	-0.41271 	0.09564 
79	115	19.29765 	1.24472 	-0.89852 	0.15910 
79	116	19.09541 	0.89864 	-0.44737 	0.08480 
79	117	17.86079 	0.90310 	-0.93820 	0.13910 
79	118	17.54497 	0.65508 	-0.44894 	0.08248 
79	120	16.10050 	0.61192 	-0.35467 	0.08572 
79	121	15.43762 	0.50470 	-1.18889 	0.18402 
79	122	14.99657 	0.59680 	-0.10584 	0.12308 
79	123	14.64386 	0.70042 	-1.36593 	0.26236 
79	124	13.86285 	0.77782 	 0.18211 	0.20724 
79	125	13.62610 	1.15274 	-0.40394 	0.26328 
79	126	12.49740 	1.29406 	 0.15598 	0.25798 
79	127	14.66206 	1.60338 	-0.39931 	0.26514 
79	128	14.64055 	1.11874 	 0.19544 	0.21036 
79	129	16.87823 	1.77484 	-1.34483 	0.26984 
79	130	15.69900 	1.04116 	-0.09199 	0.12568 
79	131	19.49318 	2.18558 	-1.15934 	0.19074 
80	91	17.58414 	1.23190 	-0.33153 	0.07506 
80	92	17.43130 	2.24154 	 1.04370 	0.19598 
80	93	19.24769 	1.34474 	-0.26505 	0.07384 
80	94	19.68086 	1.96750 	 1.18381 	0.17840 
80	95	19.82238 	1.27488 	-0.19258 	0.08168 
80	96	20.47966 	1.86884 	 1.24912 	0.16176 
80	97	19.80734 	1.39738 	-0.12032 	0.09690 
80	98	20.47955 	1.69152 	 1.27488 	0.16564 
80	99	19.73596 	1.62780 	-0.04965 	0.11740 
80	100	20.14451 	1.73246 	 1.28210 	0.18962 
80	101	20.03564 	1.80192 	 0.01902 	0.14088 
80	102	19.87377 	1.85488 	 1.28134 	0.22466 
80	103	20.62768 	2.46620 	 0.08528 	0.16514 
80	104	19.98523 	2.12072 	 1.27762 	0.26382 
80	105	20.96484 	2.81428 	 0.08551 	0.16534 
80	106	20.04800 	1.91340 	 1.27857 	0.22592 
80	107	20.67035 	2.23770 	 0.01976 	0.14162 
80	108	20.23687 	1.76128 	 1.27554 	0.19328 
80	109	20.31412 	1.79174 	-0.04833 	0.11872 
80	110	20.47195 	1.60144 	 1.26294 	0.17336 
80	111	20.04231 	1.61554 	-0.11832 	0.09858 
80	112	20.53343 	1.42552 	 1.22919 	0.17446 
80	113	19.71036 	1.51438 	-0.18977 	0.08306 
80	114	20.14710 	1.41038 	 1.15163 	0.19476 
80	115	18.99956 	1.46108 	-0.26104 	0.07412 
80	116	19.08986 	1.33738 	 0.99271 	0.21246 
80	117	17.82851 	1.35800 	-0.32493 	0.07440 
80	118	17.39841 	1.06046 	 0.71951 	0.20100 
80	123	13.77572 	0.64042 	-0.01150 	0.15636 
80	124	12.53266 	0.86460 	 0.36094 	0.32270 
80	125	12.06956 	0.88854 	 0.18532 	0.29726 
80	126	11.31781 	1.08280 	 1.27098 	0.44016 
80	127	13.09738 	1.47330 	 0.19358 	0.29886 
80	128	13.27842 	0.94044 	 0.35512 	0.32782 
80	129	15.62762 	1.75422 	 0.00401 	0.15890 
80	130	14.75669 	0.85478 	 0.20408 	0.15928 
80	131	18.73663 	2.46030 	-0.26387 	0.08710 
80	132	16.42833 	1.58954 	 0.35551 	0.18314 
80	133	23.00796 	3.37516 	-0.34808 	0.08436 
80	134	18.91877 	2.69670 	 0.67539 	0.21386 
80	135	26.50641 	3.84508 	-0.32020 	0.07746 
80	136	21.93782 	2.87508 	 0.94943 	0.23200 
81	97	18.94126 	1.58910 	-0.67091 	0.23554 
81	99	19.18151 	1.73818 	-0.65259 	0.25412 
81	100	19.37340 	1.82664 	 0.27637 	0.13274 
81	101	19.91817 	1.99528 	-0.63915 	0.27210 
81	102	19.41676 	1.94884 	 0.33415 	0.14900 
81	103	20.73511 	2.84348 	-0.62934 	0.28802 
81	104	19.76885 	2.27528 	 0.38510 	0.16370 
81	105	20.93140 	3.01854 	-0.62882 	0.28850 
81	106	19.67656 	2.03394 	 0.33451 	0.14926 
81	107	20.53881 	2.43500 	-0.63739 	0.27374 
81	108	19.61463 	1.87816 	 0.27717 	0.13342 
81	109	19.97985 	1.95098 	-0.64913 	0.25724 
81	110	19.60528 	1.79108 	 0.21280 	0.11736 
81	111	19.38605 	1.75556 	-0.66499 	0.24046 
81	112	19.61547 	1.61712 	 0.14114 	0.10302 
81	113	18.83217 	1.61622 	-0.68608 	0.22628 
81	114	19.35835 	1.39036 	 0.06203 	0.09264 
81	115	18.31533 	1.41736 	-0.71400 	0.21742 
81	116	18.50485 	1.49854 	-0.02370 	0.08824 
81	117	17.50141 	1.45718 	-0.75264 	0.21270 
81	118	16.96115 	1.54150 	-0.11006 	0.09074 
81	119	16.17800 	1.30482 	-0.81538 	0.20360 
81	120	15.12429 	1.25672 	-0.17062 	0.09858 
81	121	14.55390 	0.90826 	-0.94389 	0.17946 
81	122	13.42853 	0.84076 	-0.11973 	0.11402 
81	124	11.78412 	0.85730 	 0.15117 	0.22550 
81	126	10.66489 	0.80432 	 0.49736 	0.32948 
81	127	11.14870 	0.91978 	-0.80683 	0.10606 
81	128	11.99846 	0.72250 	 0.16635 	0.22730 
81	129	14.15728 	1.80238 	-1.15973 	0.19974 
81	130	14.21540 	1.05602 	-0.10553 	0.11600 
81	131	16.95549 	2.53644 	-0.91882 	0.18378 
81	132	16.15948 	1.90546 	-0.16176 	0.10158 
81	133	19.96588 	3.28090 	-0.79335 	0.21002 
81	134	18.32022 	2.67020 	-0.10450 	0.09442 
81	135	23.31267 	4.24276 	-0.73395 	0.22080 
81	136	21.03137 	3.11210 	-0.01957 	0.09286 
81	137	26.32190 	4.98680 	-0.69810 	0.22716 
82	97	18.22656 	1.61424 	 0.41727 	0.12592 
82	98	18.68103 	2.00212 	 1.18601 	0.17186 
82	99	18.78336 	1.82220 	 0.46500 	0.13742 
82	100	18.81206 	1.85410 	 1.22710 	0.21466 
82	101	19.72795 	2.27974 	 0.50447 	0.14946 
82	102	19.06346 	2.10316 	 1.25205 	0.26434 
82	103	20.68266 	3.19490 	 0.53714 	0.16122 
82	104	19.53752 	2.47252 	 1.26702 	0.31290 
82	105	20.88857 	3.37126 	 0.53725 	0.16126 
82	106	19.34809 	2.18718 	 1.24955 	0.26504 
82	107	20.45286 	2.85274 	 0.50482 	0.14958 
82	108	19.15136 	1.95532 	 1.22123 	0.21670 
82	109	19.76205 	2.28254 	 0.46566 	0.13764 
82	110	18.94583 	1.81394 	 1.17543 	0.17670 
82	111	18.96008 	1.92016 	 0.41834 	0.12628 
82	112	18.67827 	1.75506 	 1.10209 	0.16568 
82	113	18.09562 	1.73062 	 0.36109 	0.11668 
82	114	18.23550 	1.69498 	 0.98691 	0.20098 
82	115	17.28715 	1.60550 	 0.29158 	0.10992 
82	116	17.45210 	1.76786 	 0.81265 	0.26546 
82	117	16.49068 	1.58138 	 0.20734 	0.10672 
82	118	16.10372 	1.84686 	 0.56823 	0.31996 
82	119	15.47370 	1.53214 	 0.10996 	0.10932 
82	120	14.47441 	1.61106 	 0.28554 	0.32364 
82	121	14.03333 	1.30124 	 0.02952 	0.12488 
82	122	12.88827 	1.04162 	 0.15472 	0.33790 
82	124	11.38719 	0.86394 	 0.68554 	0.45172 
82	128	10.96235 	0.77230 	 0.67810 	0.45228 
82	129	12.70696 	2.10178 	 0.18062 	0.13686 
82	130	13.39504 	1.53600 	 0.13467 	0.34478 
82	131	15.46321 	2.74740 	 0.04100 	0.12682 
82	132	15.19867 	1.88076 	 0.25523 	0.33382 
82	133	18.30302 	3.68366 	 0.11650 	0.11206 
82	134	16.90477 	2.42460 	 0.53364 	0.33460 
82	135	21.86338 	5.21700 	 0.21127 	0.10940 
82	136	19.30521 	3.21420 	 0.77783 	0.28492 
82	137	25.12395 	6.19730 	 0.29428 	0.11242 
82	138	22.00422 	4.45884 	 0.95379 	0.22446 
83	102	19.54088 	1.99010 	 0.33240 	0.14952 
83	103	20.49403 	2.48236 	-0.62792 	0.28934 
83	104	19.80242 	2.30496 	 0.38357 	0.16396 
83	105	20.62884 	2.57032 	-0.62741 	0.28982 
83	106	19.76490 	2.06626 	 0.33276 	0.14976 
83	107	20.28560 	2.14948 	-0.63581 	0.27530 
83	108	19.76008 	1.93018 	 0.27520 	0.13426 
83	109	19.85586 	1.91920 	-0.64733 	0.25906 
83	110	19.83758 	1.85688 	 0.21059 	0.11866 
83	111	19.40375 	1.81778 	-0.66285 	0.24262 
83	112	19.88324 	1.67360 	 0.13867 	0.10480 
83	113	19.02672 	1.62860 	-0.68341 	0.22884 
83	114	19.61130 	1.47858 	 0.05927 	0.09478 
83	115	18.51999 	1.43958 	-0.71046 	0.22042 
83	116	18.63555 	1.62608 	-0.02679 	0.09046 
83	117	17.65613 	1.51826 	-0.74766 	0.21604 
83	118	16.90427 	1.62756 	-0.11344 	0.09272 
83	119	16.20296 	1.35224 	-0.80795 	0.20712 
83	120	14.93514 	1.36430 	-0.17392 	0.10016 
83	121	14.50593 	0.94538 	-0.93227 	0.18258 
83	122	13.25123 	0.95830 	-0.12152 	0.11602 
83	123	12.74929 	0.67382 	-1.16550 	0.20036 
83	124	11.75386 	0.94292 	 0.15429 	0.22872 
83	125	11.10944 	0.77616 	-0.79641 	0.10414 
83	126	10.78515 	0.86502 	 0.50696 	0.33256 
83	128	11.97125 	0.70014 	 0.16948 	0.23042 
83	129	13.50548 	1.25430 	-1.14160 	0.20166 
83	130	14.14571 	0.96560 	-0.10729 	0.11780 
83	131	16.12808 	2.19314 	-0.90731 	0.18662 
83	132	15.89083 	1.55052 	-0.16505 	0.10292 
83	133	18.84101 	2.92252 	-0.78597 	0.21336 
83	135	22.15771 	3.75316 	-0.72899 	0.22400 
83	136	19.61003 	2.58214 	-0.02266 	0.09476 
83	137	25.11150 	4.66464 	-0.69457 	0.23006 
83	138	21.98416 	3.09534 	 0.06287 	0.10010 
83	139	27.07010 	5.22212 	-0.66959 	0.23970 
83	140	23.90262 	4.11582 	 0.14208 	0.11062 
83	141	28.23176 	5.50094 	-0.65045 	0.25398 
84	103	20.42821 	2.12992 	 0.08133 	0.16576 
84	105	20.65285 	2.25984 	 0.08156 	0.16596 
84	106	20.33584 	1.98712 	 1.27214 	0.22840 
84	107	20.51470 	1.98248 	 0.01554 	0.14272 
84	108	20.69171 	1.87116 	 1.26784 	0.19774 
84	109	20.37707 	1.83386 	-0.05284 	0.12044 
84	110	21.01137 	1.72142 	 1.25341 	0.18032 
84	111	20.30151 	1.69096 	-0.12319 	0.10098 
84	112	21.05358 	1.62704 	 1.21691 	0.18354 
84	113	20.08243 	1.52394 	-0.19511 	0.08610 
84	114	20.58071 	1.63428 	 1.13518 	0.20454 
84	115	19.39474 	1.46038 	-0.26699 	0.07764 
84	116	19.31502 	1.44216 	 0.97034 	0.22170 
84	117	18.14370 	1.34984 	-0.33153 	0.07812 
84	118	17.36102 	1.19436 	 0.69062 	0.20938 
84	119	16.52592 	0.89940 	-0.36175 	0.08524 
84	120	15.40236 	1.06064 	 0.36038 	0.18326 
84	121	14.98547 	0.63970 	-0.28059 	0.08882 
84	122	13.77914 	0.87612 	 0.19853 	0.15970 
84	123	13.54374 	0.62930 	-0.01097 	0.16282 
84	124	12.33091 	1.04826 	 0.34721 	0.33348 
84	125	11.87236 	0.95752 	 0.19428 	0.30720 
84	126	11.32860 	1.09698 	 1.26543 	0.45478 
84	127	12.43771 	1.01980 	 0.20248 	0.30870 
84	128	12.96489 	0.83226 	 0.34141 	0.33798 
84	129	14.43533 	1.11120 	 0.00459 	0.16516 
84	130	14.53913 	0.65878 	 0.17722 	0.16206 
84	131	16.47446 	1.74430 	-0.26923 	0.09040 
84	132	15.93320 	0.85324 	 0.32385 	0.18770 
84	133	19.31507 	2.72958 	-0.35491 	0.08728 
84	134	17.71356 	1.90232 	 0.64641 	0.22070 
84	135	22.81129 	3.15226 	-0.32680 	0.08062 
84	136	19.71948 	2.47278 	 0.92686 	0.24018 
84	137	25.76857 	3.64650 	-0.26285 	0.08114 
84	138	21.64426 	2.44602 	 1.09581 	0.22914 
84	139	27.54500 	4.23850 	-0.19095 	0.09120 
84	140	23.32058 	2.87494 	 1.18166 	0.21132 
84	141	28.69452 	4.67854 	-0.11883 	0.10746 
84	142	24.87299 	3.99676 	 1.22144 	0.20708 
84	143	29.39146 	4.91162 	-0.04829 	0.12762 
85	107	21.01760 	1.86432 	-0.71709 	0.28200 
85	108	21.57556 	1.72568 	-0.27441 	0.13136 
85	109	21.22916 	1.73278 	-0.75241 	0.25784 
85	110	21.73881 	1.62990 	-0.32582 	0.12062 
85	111	21.21663 	1.58092 	-0.79388 	0.22822 
85	112	21.55563 	1.62640 	-0.37519 	0.11068 
85	113	20.79996 	1.42116 	-0.83829 	0.19728 
85	114	20.88245 	1.47146 	-0.42107 	0.09966 
85	115	19.82299 	1.16618 	-0.87884 	0.17248 
85	116	19.59293 	1.18234 	-0.45692 	0.09026 
85	117	18.33440 	0.84852 	-0.91334 	0.15280 
85	118	17.81486 	1.03594 	-0.45919 	0.08854 
85	119	16.83641 	0.67654 	-0.97339 	0.13972 
85	120	16.10432 	0.93552 	-0.36379 	0.09140 
85	121	15.57061 	0.66280 	-1.14868 	0.19240 
85	122	14.61808 	0.83214 	-0.10889 	0.12996 
85	123	14.44061 	0.71962 	-1.31840 	0.27564 
85	124	13.22222 	1.02006 	 0.19161 	0.22266 
85	125	12.98079 	1.02092 	-0.37484 	0.27190 
85	126	12.12245 	1.23300 	 0.17038 	0.27044 
85	127	13.81486 	1.30176 	-0.37015 	0.27344 
85	128	14.18923 	0.97830 	 0.20489 	0.22554 
85	129	15.09559 	0.99516 	-1.29744 	0.28192 
85	130	15.20056 	0.68166 	-0.09491 	0.13224 
85	131	16.45976 	1.24674 	-1.11959 	0.19774 
85	132	16.17896 	0.59672 	-0.35507 	0.09352 
85	133	18.85851 	2.08922 	-0.94271 	0.14488 
85	135	22.49086 	2.50052 	-0.88217 	0.16150 
85	136	19.94923 	2.11238 	-0.45336 	0.09214 
85	137	25.58857 	2.79618 	-0.84892 	0.18542 
85	139	27.55605 	3.40308 	-0.81135 	0.21246 
85	140	23.44984 	2.61728 	-0.37150 	0.11292 
85	141	28.73750 	3.97802 	-0.77054 	0.24354 
85	142	24.84231 	3.30190 	-0.32174 	0.12394 
85	143	29.55997 	4.35390 	-0.73236 	0.27228 
85	144	26.34261 	4.49784 	-0.26997 	0.13584 
86	108	22.03510 	1.68698 	 1.26823 	0.26106 
86	109	21.70874 	1.59554 	-0.43271 	0.16276 
86	110	22.03284 	1.62332 	 1.21395 	0.26500 
86	111	21.52547 	1.35500 	-0.45751 	0.14744 
86	112	21.72044 	1.48528 	 1.08917 	0.24458 
86	113	20.97288 	1.09166 	-0.47785 	0.12416 
86	114	21.03504 	1.37892 	 0.87667 	0.18370 
86	115	19.95064 	0.84366 	-0.48964 	0.09838 
86	116	19.87830 	1.23970 	 0.63327 	0.13726 
86	117	18.62419 	0.60074 	-0.47582 	0.08942 
86	118	18.33948 	1.10348 	 0.50587 	0.13488 
86	119	17.33888 	0.57294 	-0.38608 	0.09968 
86	120	16.81037 	1.00014 	 0.60123 	0.14382 
86	121	16.26997 	0.65730 	-0.17815 	0.12026 
86	122	15.48254 	0.95404 	 0.67149 	0.23624 
86	123	15.37619 	0.85638 	 0.10221 	0.16352 
86	124	14.21510 	1.03742 	 0.55804 	0.34124 
86	125	14.24994 	1.11264 	 0.38427 	0.22022 
86	126	13.15896 	1.25412 	 1.07969 	0.33628 
86	127	15.19281 	1.47856 	 0.39053 	0.22158 
86	128	15.11273 	1.03944 	 0.55476 	0.34564 
86	129	16.22930 	1.29862 	 0.11771 	0.16678 
86	130	15.96976 	0.75870 	 0.66081 	0.24496 
86	131	17.50957 	1.35898 	-0.16632 	0.12280 
86	132	16.82015 	0.54226 	 0.57473 	0.14962 
86	133	19.77469 	1.81808 	-0.37922 	0.10316 
86	134	18.02872 	0.81380 	 0.46538 	0.13368 
86	135	22.97503 	1.83900 	-0.47206 	0.09228 
86	136	19.81012 	1.22812 	 0.58303 	0.14026 
86	137	25.68916 	1.82496 	-0.48714 	0.10112 
86	138	21.67312 	1.73008 	 0.82345 	0.19688 
86	139	27.65109 	2.64712 	-0.47541 	0.12608 
86	140	23.16622 	2.33500 	 1.03951 	0.26416 
86	141	28.97651 	3.33622 	-0.45467 	0.14900 
86	142	24.41423 	2.94824 	 1.17004 	0.28928 
86	143	29.59859 	3.79880 	-0.42941 	0.16448 
86	144	26.34531 	3.94286 	 1.22927 	0.28726 
86	145	30.54983 	3.93146 	-0.40059 	0.17416 
87	111	21.59222 	1.01866 	-0.92836 	0.26476 
87	112	21.77147 	1.34622 	-0.46852 	0.12102 
87	113	21.17301 	0.85150 	-0.88544 	0.19186 
87	114	21.20830 	1.37450 	-0.46673 	0.08420 
87	115	20.39117 	0.77600 	-0.83175 	0.11862 
87	116	20.25630 	1.34880 	-0.45180 	0.08330 
87	117	19.30322 	0.71972 	-0.82057 	0.11492 
87	118	18.96658 	1.21188 	-0.38096 	0.10730 
87	119	18.13427 	0.70386 	-0.92465 	0.17070 
87	120	17.55541 	1.09434 	-0.22850 	0.12132 
87	121	17.08712 	0.85072 	-1.18264 	0.28044 
87	122	16.32063 	1.05640 	-0.02099 	0.12868 
87	123	16.20722 	1.00468 	-0.97152 	0.26332 
87	124	15.20152 	1.06666 	 0.35926 	0.19224 
87	125	15.27244 	1.18528 	-0.24984 	0.27454 
87	126	14.28417 	1.23952 	 0.45624 	0.18460 
87	127	16.20268 	1.60792 	-0.24678 	0.27614 
87	128	16.10068 	1.20394 	 0.37041 	0.19494 
87	129	17.13098 	1.54258 	-0.95792 	0.26898 
87	130	16.93760 	1.09760 	-0.00552 	0.13170 
87	131	18.16504 	1.41420 	-1.15784 	0.28806 
87	132	17.88969 	0.90408 	-0.21854 	0.12432 
87	133	19.70991 	1.43518 	-0.89858 	0.18070 
87	134	19.13327 	0.92192 	-0.37516 	0.11222 
87	135	22.04471 	1.40960 	-0.79349 	0.12480 
87	136	20.74191 	0.94002 	-0.44864 	0.08718 
87	137	24.28404 	1.19458 	-0.80184 	0.12150 
87	138	22.03130 	1.17054 	-0.46485 	0.08818 
87	139	26.65218 	1.42732 	-0.85288 	0.19250 
87	140	23.17716 	1.64480 	-0.46677 	0.12406 
87	141	28.03759 	2.48868 	-0.89522 	0.26606 
87	142	24.42140 	2.53732 	-0.46588 	0.16234 
87	143	29.49798 	3.23442 	-0.90597 	0.30628 
87	144	26.20995 	3.55244 	-0.46160 	0.18986 
87	145	30.55847 	3.52636 	-0.88643 	0.32548 
87	146	27.77895 	4.34510 	-0.45297 	0.20742 
88	114	21.50418 	1.49244 	 0.46675 	0.11460 
88	115	20.97333 	0.81692 	-0.41826 	0.08036 
88	116	20.76164 	1.56090 	 0.50117 	0.13530 
88	117	20.15570 	0.95066 	-0.37040 	0.11498 
88	118	19.64498 	1.47186 	 0.73064 	0.21184 
88	119	19.12198 	1.03842 	-0.26760 	0.12562 
88	120	18.30885 	1.29462 	 0.86781 	0.26162 
88	121	18.03381 	1.18124 	-0.13495 	0.11276 
88	122	17.04068 	1.22378 	 0.74016 	0.26514 
88	123	17.11215 	1.22686 	 0.19341 	0.16212 
88	124	15.99554 	1.11628 	 0.76411 	0.22822 
88	125	16.19709 	1.30324 	 0.62532 	0.16400 
88	126	15.21162 	1.30738 	 1.35430 	0.23894 
88	127	17.22191 	1.79516 	 0.63000 	0.16510 
88	128	16.87889 	1.33076 	 0.75959 	0.23092 
88	129	18.39865 	1.91710 	 0.20794 	0.16544 
88	130	17.86045 	1.40992 	 0.73710 	0.27286 
88	131	19.85973 	1.96894 	-0.12064 	0.11570 
88	132	19.00092 	1.32444 	 0.85701 	0.27550 
88	133	21.36441 	1.69350 	-0.25906 	0.12924 
88	134	20.42451 	1.20540 	 0.70361 	0.22350 
88	135	23.28202 	1.23090 	-0.36513 	0.12106 
88	136	21.70853 	0.79628 	 0.45951 	0.14016 
88	137	24.80784 	1.02482 	-0.41516 	0.08516 
88	138	22.39584 	0.79540 	 0.41449 	0.11494 
88	140	22.87874 	0.98240 	 0.53410 	0.12316 
88	141	27.85087 	1.30996 	-0.42313 	0.09974 
88	142	23.78706 	1.59668 	 0.73897 	0.22234 
88	143	29.40217 	2.33142 	-0.43388 	0.15038 
88	144	25.48994 	2.76866 	 0.95054 	0.33042 
88	145	30.76313 	2.90640 	-0.44626 	0.19078 
88	146	27.48329 	3.80162 	 1.10729 	0.39092 
88	147	31.89984 	3.00408 	-0.45479 	0.21926 
89	117	21.14676 	1.24138 	-0.75050 	0.14640 
89	118	20.34606 	1.66308 	-0.29937 	0.12774 
89	119	20.18567 	1.39406 	-0.94708 	0.24204 
89	120	19.08802 	1.55628 	-0.22613 	0.10814 
89	121	19.04851 	1.52664 	-1.15519 	0.26410 
89	122	17.78028 	1.44180 	-0.00205 	0.13972 
89	123	17.99168 	1.44762 	-0.51977 	0.25784 
89	124	16.75689 	1.23474 	 0.55611 	0.17154 
89	125	16.96813 	1.47484 	-0.30572 	0.21790 
89	126	16.02381 	1.46894 	 0.67309 	0.16664 
89	127	18.06894 	1.89644 	-0.30354 	0.21930 
89	128	17.75031 	1.54794 	 0.56517 	0.17400 
89	129	19.33007 	2.07548 	-0.51074 	0.26126 
89	130	19.02763 	1.77362 	 0.01369 	0.14270 
89	131	20.85159 	2.19476 	-1.13348 	0.27270 
89	132	20.39807 	1.78352 	-0.21332 	0.11148 
89	133	22.35783 	1.87554 	-0.92334 	0.25056 
89	134	22.01851 	1.52970 	-0.29189 	0.13210 
89	135	23.97367 	1.35764 	-0.72873 	0.15678 
89	136	23.04780 	1.04566 	-0.35810 	0.12740 
89	137	24.89026 	0.90364 	-0.65647 	0.11486 
89	138	23.35846 	0.79320 	-0.38697 	0.08678 
89	139	25.87016 	0.73944 	-0.65986 	0.09520 
89	140	23.59764 	0.78012 	-0.37857 	0.06060 
89	141	26.62324 	0.54110 	-0.71797 	0.14094 
89	142	24.03794 	1.09852 	-0.36873 	0.07084 
89	143	28.30856 	1.21178 	-0.80059 	0.24854 
89	144	25.23130 	1.75790 	-0.37933 	0.12314 
89	145	30.01520 	2.16360 	-0.87722 	0.34948 
89	146	27.39977 	2.93484 	-0.40227 	0.17360 
89	147	31.69958 	2.60608 	-0.92841 	0.41432 
89	148	29.35723 	3.66898 	-0.42531 	0.21190 
90	119	21.42754 	1.68626 	-0.29437 	0.10768 
90	120	19.74544 	1.88574 	 0.72080 	0.26798 
90	121	20.15445 	1.81518 	-0.17231 	0.12660 
90	122	18.56287 	1.68458 	 0.81841 	0.20868 
90	123	18.92208 	1.66708 	 0.35070 	0.16016 
90	124	17.39575 	1.43712 	 0.99277 	0.18202 
90	125	17.81582 	1.70220 	 0.80076 	0.14124 
90	126	16.71288 	1.68250 	 1.61569 	0.24498 
90	127	18.91557 	1.97474 	 0.80429 	0.14214 
90	128	18.48822 	1.70668 	 0.98785 	0.18474 
90	129	20.51324 	2.22084 	 0.36394 	0.16390 
90	130	19.95357 	1.96042 	 0.81302 	0.21450 
90	131	22.50540 	2.41084 	-0.15701 	0.12940 
90	132	21.50177 	2.02462 	 0.71821 	0.27888 
90	133	24.12772 	2.03830 	-0.28303 	0.11164 
90	134	23.10558 	1.75138 	 0.81302 	0.31042 
90	135	25.17149 	1.58426 	-0.31893 	0.13128 
90	136	23.98696 	1.31988 	 0.67565 	0.27490 
90	137	25.68664 	1.06924 	-0.35573 	0.12980 
90	138	24.02118 	1.00652 	 0.43149 	0.16070 
90	142	24.11886 	0.78200 	 0.37563 	0.09730 
90	144	24.86576 	1.11370 	 0.48277 	0.13876 
90	145	29.24627 	1.19246 	-0.31916 	0.09512 
90	146	26.56460 	1.81966 	 0.64643 	0.25386 
90	147	31.21658 	2.01726 	-0.34258 	0.14764 
90	148	28.77413 	2.87296 	 0.83793 	0.38562 
90	149	32.38958 	2.54474 	-0.37552 	0.19302 
91	121	21.13672 	2.00098 	-0.84520 	0.22560 
91	122	19.33429 	1.90278 	 0.11028 	0.14442 
91	123	19.79120 	1.82474 	-0.37657 	0.26586 
91	124	18.01935 	1.66328 	 0.73005 	0.17260 
91	125	18.54806 	1.85750 	-0.38319 	0.17914 
91	126	17.39511 	1.91572 	 0.80860 	0.18470 
91	127	19.63317 	2.03236 	-0.38157 	0.18014 
91	128	19.27849 	1.85038 	 0.73734 	0.17450 
91	129	21.35495 	2.22198 	-0.36966 	0.27000 
91	130	21.04085 	2.13928 	 0.12583 	0.14810 
91	131	23.35910 	2.40478 	-0.82828 	0.23358 
91	132	22.88824 	2.20944 	-0.28960 	0.12068 
91	133	24.81140 	2.05628 	-1.00087 	0.24382 
91	134	24.35634 	1.88692 	-0.33367 	0.11264 
91	135	25.65723 	1.72128 	-0.74667 	0.21778 
91	136	25.04366 	1.55768 	-0.34126 	0.12732 
91	137	25.91343 	1.42862 	-0.62851 	0.14578 
91	138	24.95375 	1.30672 	-0.35711 	0.12858 
91	139	25.81468 	0.89386 	-0.58056 	0.11158 
91	140	24.65381 	0.94050 	-0.35617 	0.08896 
91	141	26.08055 	0.57832 	-0.56912 	0.09928 
91	143	26.78961 	0.44780 	-0.59919 	0.09876 
91	144	25.49028 	0.77202 	-0.28942 	0.05326 
91	145	27.86135 	0.39812 	-0.66652 	0.17654 
91	146	26.53911 	0.95980 	-0.26780 	0.08004 
91	147	29.83276 	1.25790 	-0.75267 	0.29468 
91	148	28.21714 	1.83256 	-0.27967 	0.12326 
91	149	31.65193 	2.10214 	-0.83793 	0.40502 
91	150	30.23989 	2.64528 	-0.31392 	0.16984 
92	124	18.65866 	1.84594 	 1.15039 	0.21206 
92	125	19.29733 	1.98128 	 0.91676 	0.13922 
92	126	17.90849 	2.09940 	 1.78440 	0.29364 
92	127	20.33312 	2.11258 	 0.91948 	0.13990 
92	128	20.02249 	1.94396 	 1.14587 	0.21490 
92	129	22.24822 	2.24004 	 0.54114 	0.18540 
92	130	21.87043 	2.20064 	 0.99101 	0.19024 
92	131	24.59759 	2.36532 	-0.09007 	0.13908 
92	132	23.60357 	2.26262 	 0.68565 	0.19748 
92	133	25.95212 	1.97552 	-0.38606 	0.11346 
92	134	24.99207 	1.96658 	 0.60610 	0.28022 
92	135	26.42840 	1.71334 	-0.36980 	0.11346 
92	136	25.48305 	1.68528 	 0.67434 	0.32416 
92	137	26.36909 	1.55130 	-0.35972 	0.12150 
92	138	25.35291 	1.53106 	 0.58458 	0.30012 
92	139	26.11832 	1.14542 	-0.36095 	0.12480 
92	140	25.01770 	1.23044 	 0.39047 	0.17258 
92	148	27.19458 	0.95618 	 0.47136 	0.16104 
92	149	30.47996 	1.46492 	-0.22562 	0.10994 
92	150	29.01279 	1.86970 	 0.59032 	0.27690 
92	151	32.04706 	2.40538 	-0.25034 	0.14902 
93	127	20.86832 	2.15934 	-0.44249 	0.18306 
93	128	20.64408 	2.01148 	 0.86976 	0.18124 
93	129	23.03477 	2.29578 	-0.38845 	0.26708 
93	130	22.54718 	2.21150 	 0.29164 	0.17948 
93	131	25.28775 	2.30174 	-0.45976 	0.26268 
93	132	24.56774 	2.24654 	-0.26446 	0.13366 
93	133	26.52337 	1.93368 	-0.98474 	0.22456 
93	135	26.78962 	1.71078 	-0.81921 	0.20156 
93	136	26.02264 	1.76014 	-0.39538 	0.11386 
93	137	26.59750 	1.64292 	-0.63334 	0.20352 
93	138	25.91123 	1.68468 	-0.37500 	0.11514 
93	139	26.22963 	1.49262 	-0.57166 	0.14812 
93	140	25.43547 	1.49740 	-0.36624 	0.11986 
93	141	25.96044 	1.01914 	-0.54325 	0.11922 
93	142	25.17594 	1.15450 	-0.34633 	0.09208 
93	143	26.10928 	0.50874 	-0.52560 	0.10840 
93	147	27.33579 	0.54616 	-0.56827 	0.11902 
93	148	26.73823 	0.60132 	-0.21520 	0.07204 
93	149	28.68220 	0.66588 	-0.63430 	0.20904 
93	150	28.25682 	0.98160 	-0.18776 	0.10658 
93	151	30.65591 	1.64632 	-0.71562 	0.32716 
93	152	30.03946 	1.93382 	-0.19496 	0.13680 
94	128	21.16506 	2.08744 	 1.23995 	0.27732 
94	129	23.61982 	2.33046 	 0.70186 	0.21272 
94	130	23.23162 	2.21858 	 1.12143 	0.22494 
94	131	25.84103 	2.26294 	 0.04958 	0.17052 
94	132	25.22721 	2.19246 	 0.84970 	0.19264 
94	133	27.09697 	1.85880 	-0.39762 	0.12618 
94	134	26.05463 	1.95548 	 0.51811 	0.19108 
94	135	27.13300 	1.64734 	-0.49722 	0.10410 
94	136	26.24337 	1.78548 	 0.47792 	0.26392 
94	137	26.81621 	1.60768 	-0.41350 	0.11396 
94	138	26.15351 	1.71802 	 0.51296 	0.32548 
94	139	26.40398 	1.60538 	-0.38769 	0.10932 
94	140	25.70833 	1.69304 	 0.47019 	0.31444 
94	141	26.03464 	1.34330 	-0.37230 	0.11516 
94	142	25.35794 	1.37264 	 0.33682 	0.17996 
94	143	25.94565 	0.71206 	-0.34518 	0.09498 
94	144	25.16873 	1.12418 	 0.29871 	0.12228 
94	150	27.08629 	0.65936 	 0.44037 	0.10076 
94	152	28.34789 	1.18212 	 0.48665 	0.19338 
94	153	31.01225 	2.14406 	-0.15456 	0.13378 
95	129	24.02162 	2.33818 	-0.43770 	0.26992 
95	131	26.20547 	2.26196 	-0.34679 	0.32166 
95	133	27.41866 	1.88446 	-0.69833 	0.27554 
95	135	27.36858 	1.69156 	-0.90690 	0.18744 
95	136	26.65603 	1.77504 	-0.52486 	0.10294 
95	137	26.94536 	1.61204 	-0.67757 	0.18640 
95	138	26.37005 	1.69734 	-0.42641 	0.11388 
95	139	26.51813 	1.69998 	-0.56415 	0.20346 
95	140	25.97454 	1.77206 	-0.39830 	0.10494 
95	141	26.09644 	1.61420 	-0.53906 	0.15820 
95	142	25.60790 	1.55846 	-0.37866 	0.11212 
95	143	25.81865 	1.15752 	-0.52532 	0.13642 
95	144	25.38357 	1.23546 	-0.34560 	0.09832 
95	145	25.80681 	0.62088 	-0.50827 	0.12070 
95	146	25.53349 	0.78816 	-0.31855 	0.06472 
95	150	26.50013 	0.57672 	-0.21390 	0.06080 
95	151	27.55978 	0.57392 	-0.55171 	0.14582 
95	152	27.32390 	0.82252 	-0.15949 	0.09888 
95	153	29.37590 	1.12954 	-0.61365 	0.23716 
95	154	29.09759 	1.36568 	-0.13035 	0.13362 
96	136	26.68594 	1.80762 	 0.38875 	0.19496 
96	137	26.96695 	1.63040 	-0.54067 	0.10390 
96	138	26.37332 	1.69866 	 0.35563 	0.24084 
96	139	26.44624 	1.67524 	-0.43573 	0.11390 
96	140	26.05702 	1.77400 	 0.35810 	0.32316 
96	141	26.09599 	1.70300 	-0.40723 	0.10254 
96	142	25.72717 	1.71200 	 0.35034 	0.33064 
96	143	25.75306 	1.45232 	-0.38504 	0.11172 
96	144	25.45184 	1.42774 	 0.27457 	0.19440 
96	145	25.59405 	0.87328 	-0.34728 	0.10192 
96	146	25.38192 	1.14168 	 0.26621 	0.14572 
96	154	27.48336 	0.99136 	 0.49519 	0.13260 
96	155	29.59148 	1.76794 	-0.11970 	0.13104 
96	156	27.77213 	0.92282 	 0.49286 	0.13212 
97	137	27.02722 	1.67946 	-0.76842 	0.16842 
97	138	26.55471 	1.72382 	-0.54830 	0.10648 
97	139	26.51028 	1.71570 	-0.58282 	0.20384 
97	140	26.15057 	1.75710 	-0.44257 	0.11426 
97	141	26.10879 	1.78944 	-0.52263 	0.20958 
97	142	25.86265 	1.81176 	-0.41480 	0.10238 
97	143	25.70066 	1.66348 	-0.51992 	0.17136 
97	144	25.56099 	1.62486 	-0.39123 	0.11442 
97	145	25.42105 	1.22504 	-0.51662 	0.15664 
97	146	25.40476 	1.35646 	-0.34996 	0.10604 
97	147	25.33780 	0.79384 	-0.50310 	0.14070 
97	148	25.33275 	1.03490 	-0.31817 	0.08210 
97	149	25.41642 	0.61276 	-0.48822 	0.12616 
97	150	25.59797 	0.54716 	-0.28677 	0.07500 
97	151	25.63486 	0.66480 	-0.48461 	0.12500 
97	152	25.81851 	0.62194 	-0.23250 	0.06854 
97	154	26.51036 	0.91208 	-0.16984 	0.08474 
97	155	28.05265 	1.01110 	-0.54273 	0.17498 
97	157	27.13662 	0.86220 	-0.50104 	0.12786 
98	140	26.11112 	1.78966 	 0.24551 	0.22434 
98	141	25.93674 	1.78008 	-0.44770 	0.11518 
98	142	25.88228 	1.88656 	 0.22030 	0.32460 
98	143	25.49304 	1.72582 	-0.42126 	0.10442 
98	144	25.61323 	1.78512 	 0.23425 	0.35428 
98	145	25.22869 	1.51386 	-0.39712 	0.11996 
98	146	25.39537 	1.56888 	 0.20748 	0.22288 
98	147	25.05384 	1.06742 	-0.35345 	0.11112 
98	148	25.19871 	1.34608 	 0.22407 	0.18960 
98	149	25.09322 	0.89096 	-0.31815 	0.09332 
98	150	25.26853 	0.91346 	 0.32092 	0.14030 
98	151	25.14268 	0.83494 	-0.29076 	0.08384 
98	154	25.67698 	0.91124 	 0.51824 	0.12442 
98	155	26.95187 	1.02420 	-0.18131 	0.08282 
98	156	25.81900 	0.90998 	 0.51602 	0.12330 
98	157	26.28381 	1.14322 	-0.24272 	0.07936 
98	158	25.66001 	0.76264 	 0.42911 	0.10520 
99	141	25.83916 	1.81716 	-0.52305 	0.23186 
99	142	25.86330 	1.95858 	-0.45165 	0.11686 
99	143	25.45680 	1.81572 	-0.49786 	0.21760 
99	144	25.61721 	1.91762 	-0.42682 	0.10840 
99	145	25.10618 	1.72786 	-0.50839 	0.18544 
99	146	25.39022 	1.76628 	-0.40263 	0.12768 
99	147	24.92596 	1.46182 	-0.51228 	0.17584 
99	148	25.14704 	1.52168 	-0.35755 	0.11768 
99	149	24.86464 	1.15254 	-0.50290 	0.16480 
99	150	25.05313 	1.29630 	-0.31859 	0.10466 
99	151	24.85864 	1.09928 	-0.48763 	0.14058 
99	152	25.12899 	0.92512 	-0.29331 	0.09294 
99	153	25.13902 	1.13620 	-0.47550 	0.13868 
99	154	25.22563 	0.96398 	-0.25274 	0.09154 
99	155	25.92891 	1.09862 	-0.47748 	0.13642 
99	156	25.33839 	0.99816 	-0.25257 	0.09146 
99	157	25.43350 	1.28032 	-0.47433 	0.14068 
99	159	24.99295 	1.73504 	-0.48550 	0.14402 
100	142	25.69635 	2.02818 	 0.14886 	0.22486 
100	143	25.05695 	1.84724 	-0.45477 	0.11942 
100	144	25.50852 	2.02044 	 0.10195 	0.33546 
100	145	24.73498 	1.85628 	-0.43162 	0.11394 
100	146	25.31185 	1.90860 	 0.12692 	0.38420 
100	147	24.55606 	1.73786 	-0.40771 	0.13682 
100	148	25.10940 	1.72316 	 0.13836 	0.26644 
100	149	24.53313 	1.49936 	-0.36208 	0.12604 
100	150	24.91293 	1.57620 	 0.17622 	0.24428 
100	151	24.54049 	1.42480 	-0.31970 	0.11548 
100	152	24.86308 	1.32584 	 0.28537 	0.20518 
100	153	24.64184 	1.52192 	-0.29462 	0.10268 
100	154	24.88580 	1.20116 	 0.42109 	0.14746 
100	155	25.28767 	1.49944 	-0.26099 	0.10330 
100	156	24.97494 	1.21482 	 0.41907 	0.14716 
100	157	24.89709 	1.84382 	-0.29418 	0.10270 
100	158	24.95908 	1.35030 	 0.27964 	0.20478 
100	159	24.44058 	2.35020 	-0.31876 	0.11674 
101	144	25.31136 	2.05844 	-0.45730 	0.12286 
101	145	24.65596 	1.94346 	-0.48316 	0.22616 
101	146	25.14758 	2.01146 	-0.43579 	0.12066 
101	147	24.48705 	1.91542 	-0.50123 	0.19968 
101	149	24.37487 	1.81798 	-0.51001 	0.19296 
101	150	24.70542 	1.76064 	-0.36689 	0.13630 
101	151	24.31714 	1.67626 	-0.50446 	0.18686 
101	152	24.62615 	1.64030 	-0.32157 	0.12554 
101	153	24.24408 	1.92464 	-0.49096 	0.16374 
101	154	24.57602 	1.52226 	-0.29509 	0.11318 
101	155	24.68762 	1.88252 	-0.47602 	0.14682 
101	156	24.64967 	1.55426 	-0.29486 	0.11320 
101	157	24.36639 	2.17204 	-0.49007 	0.16502 
101	158	24.53666 	1.77330 	-0.32088 	0.12632 
101	159	23.96734 	2.71664 	-0.50290 	0.18808 
101	161	23.54404 	3.18966 	-0.50790 	0.19384 
102	147	23.90760 	2.16656 	-0.43944 	0.12822 
102	148	24.80231 	2.01686 	 0.03059 	0.41728 
102	149	23.87445 	2.14050 	-0.41659 	0.15676 
102	150	24.64872 	1.92508 	 0.06963 	0.32126 
102	151	23.89144 	2.08382 	-0.37183 	0.14822 
102	152	24.45284 	1.89922 	 0.12541 	0.30148 
102	153	23.86763 	2.30558 	-0.32418 	0.13492 
102	154	24.31110 	1.80010 	 0.24170 	0.27818 
102	155	24.20837 	2.34428 	-0.29519 	0.12424 
102	156	24.36443 	1.83586 	 0.24004 	0.27772 
102	157	23.90512 	2.68956 	-0.32374 	0.13532 
102	158	24.27077 	2.02990 	 0.12128 	0.29928 
102	159	23.48858 	3.19720 	-0.37099 	0.14856 
102	161	22.98341 	3.77158 	-0.41526 	0.15640 
103	150	24.34989 	2.06466 	-0.42042 	0.16676 
103	151	23.65337 	2.32860 	-0.50873 	0.20810 
103	152	24.17269 	2.09878 	-0.37678 	0.16142 
103	153	23.51879 	2.59606 	-0.50643 	0.20482 
103	155	23.78183 	2.69572 	-0.49532 	0.19082 
103	157	23.45940 	3.11636 	-0.50579 	0.20522 
103	159	23.08610 	3.48874 	-0.50757 	0.20856 
103	161	22.59495 	4.01706 	-0.49469 	0.21554 
103	163	21.46136 	5.53812 	-0.47106 	0.24148 
104	150	24.16057 	2.19006 	-0.05434 	0.45172 
104	151	23.14003 	2.68930 	-0.42388 	0.17648 
104	152	24.01498 	2.22132 	 0.00352 	0.38072 
104	153	23.09468 	2.98274 	-0.38163 	0.17534 
104	154	23.75380 	2.37752 	 0.07331 	0.35772 
104	155	23.34141 	3.15174 	-0.33130 	0.15274 
104	156	23.72166 	2.46270 	 0.07215 	0.35678 
104	157	23.03436 	3.44808 	-0.38124 	0.17526 
104	158	23.58073 	2.65852 	 0.00121 	0.37920 
104	159	22.60099 	3.88690 	-0.42306 	0.17596 
104	161	21.99129 	4.55896 	-0.44425 	0.14546 
104	162	23.05883 	3.29048 	-0.08453 	0.39588 
104	163	20.88593 	6.04220 	-0.46091 	0.13968 
105	151	24.12970 	2.19936 	-0.50807 	0.20804 
105	152	24.56680 	2.08136 	-0.37789 	0.16092 
105	153	23.90226 	2.31998 	-0.50575 	0.20474 
105	155	24.03582 	2.40616 	-0.49452 	0.19112 
105	157	23.81439 	2.70044 	-0.50511 	0.20516 
105	159	23.50095 	3.07950 	-0.50691 	0.20852 
105	161	23.05855 	3.59136 	-0.49394 	0.21606 
105	163	21.96360 	4.98766 	-0.47017 	0.24292 
105	165	21.30868 	5.85178 	-0.45799 	0.28682 
106	153	24.58418 	1.85802 	-0.32660 	0.13400 
106	154	24.92562 	1.89202 	 0.23412 	0.27546 
106	155	24.67299 	1.86626 	-0.29765 	0.12342 
106	156	24.99683 	1.81624 	 0.23245 	0.27500 
106	157	24.50101 	2.12832 	-0.32616 	0.13442 
106	158	25.11397 	1.90278 	 0.11555 	0.29736 
106	159	24.29118 	2.42846 	-0.37329 	0.14778 
106	160	25.14063 	2.04600 	 0.06192 	0.32030 
106	161	23.99478 	2.83282 	-0.41743 	0.15570 
106	163	22.96565 	4.09430 	-0.43972 	0.13064 
106	165	22.20455 	5.08200 	-0.45877 	0.13186 
106	167	21.57807 	6.03456 	-0.53190 	0.13288 
107	155	25.30957 	1.41414 	-0.47265 	0.15142 
107	157	25.27462 	1.55408 	-0.48716 	0.16730 
107	159	25.14880 	1.77794 	-0.50039 	0.18864 
107	161	24.93921 	2.12232 	-0.50556 	0.19396 
107	163	23.92902 	3.27078 	-0.49552 	0.20444 
107	169	22.51203 	5.64312 	-0.54374 	0.23444 
108	156	25.84874 	1.54476 	 0.39914 	0.14298 
108	157	25.91229 	1.17502 	-0.29943 	0.10174 
108	158	26.16286 	1.52596 	 0.26171 	0.20206 
108	159	25.88909 	1.34304 	-0.32403 	0.11566 
108	161	25.95782 	1.51656 	-0.36568 	0.12716 
108	162	26.58454 	1.87036 	 0.12189 	0.27160 
108	163	24.87257 	2.50556 	-0.41033 	0.13724 
108	165	24.44902 	3.17690 	-0.43344 	0.12028 
108	167	23.70748 	4.19982 	-0.45517 	0.12878 
108	169	23.31780 	4.99420 	-0.54156 	0.12656 
108	171	23.05451 	5.72986 	-0.66988 	0.13952 
110	158	26.59701 	1.46568 	 0.39416 	0.10078 
110	159	27.24980 	0.78592 	-0.29838 	0.08374 
110	161	27.29890 	0.98292 	-0.32529 	0.09618 
110	163	26.62681 	1.36288 	-0.35956 	0.11636 
110	165	26.34695 	1.86658 	-0.40172 	0.12550 
110	167	26.22395 	2.35654 	-0.42462 	0.11736 
110	169	25.81201 	3.10932 	-0.44882 	0.13070 
110	171	25.41462 	3.89378 	-0.54514 	0.12396 
110	173	25.25618 	4.56510 	-0.63671 	0.13232 
112	165	28.17137 	1.14312 	-0.35639 	0.11368 
112	167	28.11284 	1.50906 	-0.39191 	0.12602 
112	169	28.11531 	1.87130 	-0.41208 	0.12388 
112	171	27.87571 	2.44448 	-0.43682 	0.13644 
112	173	27.62174 	3.05182 	-0.53171 	0.12700 
112	175	27.09642 	3.83292 	-0.54564 	0.13686 
114	171	29.54449 	1.78554 	-0.39391 	0.13860 
114	173	29.40006 	2.18716 	-0.41270 	0.14390 
114	175	28.95099 	2.74708 	-0.47847 	0.13862 
114	177	28.12111 	3.44892 	-0.34891 	0.16242 
116	175	29.69270 	2.25074 	-0.36206 	0.15146 
116	177	28.70026 	2.94892 	-0.34164 	0.16198 
118	177	27.19510 	3.23342 	-0.25463 	0.16166 

